Sequential Monte Carlo for Policy Optimization in Continuous POMDPs

Optimal decision-making under partial observability requires agents to balance reducing uncertainty (exploration) against pursuing immediate objectives (exploitation). In this paper, we introduce a novel policy optimization framework for continuous partially observable Markov decision processes (POMDPs) that explicitly addresses this challenge. Our method casts policy learning as probabilistic inference in a non-Markovian Feynman--Kac model that inherently captures the value of information gathering by anticipating future observations, without requiring suboptimal approximations or handcrafted heuristics. To optimize policies under this model, we develop a nested sequential Monte Carlo (SMC) algorithm that efficiently estimates a history-dependent policy gradient under samples from the optimal trajectory distribution induced by the POMDP. We demonstrate the effectiveness of our algorithm across standard continuous POMDP benchmarks, where existing methods struggle to act under uncertainty.

==> data/dsmc-cartpole-20250507-112954-b8e6c500.csv <==
Step,Mean,Sem
0,-725.4635070800781,118.1885861279137
12000,-555.34122706822,50.54954710976436
24000,-444.6523273174579,28.479369452845468
36000,-388.56537162379215,18.866217900962607
50000,-343.520600773738,13.665085902806796
62000,-316.67054829597475,12.193363844516796
74000,-240.79590768814086,4.402475278323624
88000,-204.48335223197938,3.5689126157289195
100000,-185.24566888809204,4.389701350779592
112000,-174.53362393379211,5.4864308080228685
126000,-166.34946088790895,5.572127445753708
138000,-163.1333478450775,4.099476823596182
150000,-161.76484169960023,3.2212949640569892
164000,-160.77353014945984,3.35946673055158
176000,-159.1642288208008,3.8918581963398844
188000,-157.22497634887696,3.66332249698383
202000,-155.4460795402527,3.706597109115757
214000,-154.29702506065368,3.608190796498597
226000,-152.29873070716857,2.1419145008172324
240000,-150.5457938194275,1.0557153545092128
252000,-149.5908152580261,0.6892951437308291
264000,-148.9564902305603,0.6291188139222252
276000,-148.82155447006227,0.7180225234930182
290000,-148.88624720573426,0.8057790071392127
302000,-148.69734320640563,0.7238135198014115
314000,-148.75198073387145,0.8328347181899447
328000,-148.73510727882385,0.7380907619959093
340000,-149.1983636379242,0.9478258494748829
352000,-149.56880311965944,1.0423689191404515
366000,-149.95983452796935,1.103326635424981
378000,-149.8478277206421,1.0370388554879448
390000,-149.9316999912262,0.9726735609772128
404000,-149.29583430290222,0.6804248125966907
416000,-148.7117528438568,0.48625488882338824
428000,-148.28075261116027,0.43612726745340785
442000,-148.11307153701782,0.4140634393983818
454000,-147.90148792266845,0.4024783694847551
466000,-147.84649324417114,0.36849844003242493
480000,-147.8175057888031,0.3750759438596167
492000,-147.79855089187623,0.3658474879593533
504000,-147.81406278610228,0.3625880003577554
516000,-147.6981559753418,0.3774569542127452
530000,-147.6369400024414,0.4232443229426632
542000,-147.56579852104187,0.46907664334564386
554000,-147.54602365493776,0.4979878536960526
568000,-147.42751684188843,0.5019050685410325
580000,-147.44475150108337,0.4774533434771312
592000,-147.45108127593994,0.42693328524794993
606000,-147.40641598701478,0.3987103901842513
618000,-147.3745705127716,0.3656499911872491
630000,-147.3810300350189,0.3579438558257331
644000,-147.39388704299927,0.36209647712688015
656000,-147.40300517082215,0.3806670081488509
668000,-147.3960253715515,0.3683309339882888
682000,-147.42425112724305,0.36363696510255467
694000,-147.3566129207611,0.37090550758317786
706000,-147.3247817993164,0.33989734746216765
720000,-147.20937638282777,0.29995873611327334
732000,-147.363844871521,0.36689545416410596
744000,-147.65980019569398,0.5779532125314579
756000,-147.72654452323914,0.594029498846464
770000,-147.72008962631224,0.5630477676334806
782000,-147.75105271339416,0.5193155519148865
794000,-147.63154182434081,0.34635249060165724
808000,-147.19907779693602,0.22090245242196258
820000,-147.10790691375732,0.26112553733282584
832000,-147.09108538627623,0.2764901826307659
846000,-147.08959159851074,0.27676038105922784
858000,-147.06754179000853,0.27377654566732995
870000,-147.0999656200409,0.2669700928420474
884000,-147.11051912307738,0.24434932176306004
896000,-147.14524664878846,0.24350746401434825
908000,-147.15385823249818,0.27407958350497175
922000,-147.18653483390807,0.3153104160748051
934000,-147.2130928516388,0.36164044413301266
946000,-147.19261445999146,0.4629573608265196
960000,-147.09185981750488,0.5223010205851949
972000,-147.0054855823517,0.5864248185141876
984000,-146.86376237869263,0.5567144021901369
998000,-146.85403361320496,0.6196570629233509


==> data/dsmc-light-20250512-203908-558ffe7f.csv <==
Step,Mean,Sem
0,-1513.498356628418,371.7364518816212
12600,-1789.5880819972976,201.47080781692785
25200,-1917.458362082548,147.9288891821885
37800,-1781.2680929306953,172.07792350520538
50400,-1511.1483048226921,174.42099547545064
63000,-1208.4513736764588,156.36579674876606
75600,-777.139277112484,142.921090361233
88200,-364.9157737493515,90.20832002740065
100800,-118.6437818566958,24.44290939855179
113400,-75.55208420753479,8.279399077131874
126000,-71.75968936284383,6.178977263567096
138600,-73.3145825823148,6.739872595353672
151200,-74.28994594216347,7.7350566122656055
163800,-78.30904166499775,10.021605737722847
177000,-85.45239511330922,13.4261708781267
189600,-88.51573396921158,14.214751321605117
202200,-94.74452252189317,15.66305175422877
214800,-102.14382618864377,18.57549202179239
227400,-104.74184803962707,19.84093312774777
240000,-110.25452263553936,24.062186060938256
252600,-109.51996684074402,22.975279512554437
265200,-108.05798066457112,20.978058978685873
278400,-106.9456690589587,15.857409534218945
291000,-105.14177117546399,11.222431513385322
303600,-106.49509917895,11.511636015771064
316200,-106.20860979755719,13.065576450643677
328800,-101.94396915237108,12.688568727735538
342000,-96.02903308669725,12.900585827175906
354600,-88.0998824497064,11.218286275496167
367200,-79.85704845190048,9.297849997897123
379800,-77.32204881707827,8.136291147438081
392400,-73.7375855843226,6.232948365839782
405000,-72.059334897995,5.26671618153877
417600,-71.1515704492728,5.52173801871522
430200,-71.52082147200902,5.803938477694106
442800,-71.00841650168101,6.251454990234891
455400,-72.91250509023666,6.8510875909427345
468000,-75.8087722380956,6.944354605004297
480600,-75.87850921551386,6.463650519879446
493200,-75.69861001173655,6.943199323508601
506400,-78.40153360764185,6.372483261794535
519000,-78.76833351453146,5.33363971322266
531600,-80.52776559591294,4.936029007036888
544200,-81.80067916115125,4.602485453420075
556800,-81.92665838400522,4.7189680036210415
569400,-79.41006518403688,5.46003015197927
582000,-76.09037869771322,5.898668717840273
594600,-77.07020687858264,6.31876325490669
607200,-77.81419792175294,6.4417089728707655
619800,-77.39028010169665,6.614207193582668
632400,-77.99791638453802,7.042885168176479
645000,-77.07084235946338,6.8226183170122106
657600,-77.16361823876699,7.2232035400321735
670800,-80.23012374639511,8.766877542909524
683400,-85.171687712272,10.423116663241045
696000,-87.6263488193353,12.206294181738519
708600,-87.85382831096649,12.614691443914245
721200,-81.78655687769255,10.746098811767984
733800,-77.90126545627912,8.27889861720623
746400,-73.36872743964196,6.061217184045278
759000,-70.57593560020129,5.399903204427648
771600,-69.22546271284422,6.064403016765713
784200,-72.36555256843567,7.05571019682556
796800,-71.20646433432897,6.52954971450176
809400,-70.81829251249631,6.328993233965747
822000,-70.0870767136415,6.050907437744658
835200,-67.5753090818723,4.868273639974064
847800,-63.4093796034654,3.374041873343117
860400,-61.8652140378952,3.2219126561123486
873000,-60.90711058775584,3.1849360106940345
885600,-58.82498930891355,3.5754704614192003
898200,-59.07036878466606,3.9707761079910595
910800,-59.658857073386514,4.278338549830673
923400,-60.21395107706388,4.7946181046076095
936000,-60.51086660027504,4.753707919133529
948600,-60.134955225388204,4.830765610340048
961200,-60.55340916911761,5.234607311257605
973800,-60.582136915127435,5.313262624618936
986400,-59.06945647398631,5.0313376687392175
999600,-59.528977477550505,4.93203273648476


==> data/dsmc-pendulum-20250507-113040-4bea2792.csv <==
Step,Mean,Sem
0,-436.5247406005859,20.79216316624799
12000,-436.84300231933594,8.953105128792407
24000,-381.74926722599906,6.552302850146361
36000,-329.14350995515525,4.749842792554319
50000,-287.044904092642,3.5640132548318046
62000,-258.45696663856506,3.0752690563004954
74000,-198.2930015563965,2.4267625604525564
88000,-150.4632961034775,2.102092157880515
100000,-130.91299760341644,1.7216946683533305
112000,-118.3751986503601,1.4916958078297005
126000,-112.74664876461028,0.8802652711044782
138000,-111.1457172870636,0.3926597273893181
150000,-110.42744932174682,0.07885166794179169
164000,-110.27343442440034,0.07542148959245522
176000,-110.15865044593811,0.07139135762242761
188000,-110.25113143920899,0.07961545294846738
202000,-110.4120798587799,0.09274441551812547
214000,-110.45560393333434,0.11286578174513186
226000,-110.493452334404,0.10163916367154315
240000,-110.52015807628632,0.1183849883523731
252000,-110.4766218662262,0.12323016391252849
264000,-110.38243129253388,0.11104311585218626
276000,-110.30925481319427,0.1039077025146614
290000,-110.25539810657502,0.09904019523143637
302000,-110.26306054592132,0.09571636504347576
314000,-110.21381978988647,0.09270613915121995
328000,-110.1927716255188,0.09754539060898551
340000,-110.19912045001983,0.11511294127079298
352000,-110.17769155502319,0.12551330383380122
366000,-110.14191603660583,0.12125019805345966
378000,-110.13380312919617,0.1257362680839164
390000,-110.11493549346923,0.11947321800704445
404000,-110.06391384601594,0.10130910648446739
416000,-110.05103795528412,0.08358424935176481
428000,-110.02237596511841,0.07297617111147765
442000,-110.01978721618653,0.0729048825693968
454000,-109.98471570014954,0.06581299241305667
466000,-109.97003569602967,0.061633901216571654
480000,-109.9519832611084,0.07280728713929853
492000,-109.95143134593964,0.07374958212314907
504000,-109.96325566768647,0.05516861401209584
516000,-109.94305884838104,0.05975868940480475
530000,-109.94151604175568,0.05495402035848653
542000,-109.95693838596344,0.05862508384022905
554000,-109.94433202743531,0.05172032278738865
568000,-109.90605161190032,0.0743785999885132
580000,-109.8973464012146,0.06971144700786981
592000,-109.90088520050048,0.07275849837471564
606000,-109.8999594449997,0.058680275357790156
618000,-109.86779427528381,0.06291478761261415
630000,-109.91440029144287,0.06426621679566603
644000,-109.93459711074829,0.07646066133807698
656000,-109.89695298671722,0.08163935282450968
668000,-109.90188004970551,0.08666831775801191
682000,-109.92085926532745,0.08170093035321638
694000,-109.8851215839386,0.06299408004585283
706000,-109.87241415977478,0.050679054084864616
720000,-109.88367958068848,0.03750753991963863
732000,-109.86458332538605,0.02897115019000086
744000,-109.86944041252136,0.039193096291248314
756000,-109.8300494670868,0.03990745245196177
770000,-109.81811196804047,0.05343021831755063
782000,-109.82710402011871,0.044650321999557006
794000,-109.84876935482025,0.04249902986209767
808000,-109.84732043743134,0.046044318554095354
820000,-109.83901562690735,0.04280882055194337
832000,-109.8285108089447,0.038830772405496546
846000,-109.8281697511673,0.04326512746385104
858000,-109.83434171676636,0.04425798666268524
870000,-109.8075217962265,0.047378806549292565
884000,-109.82524328231811,0.05343097835188608
896000,-109.85567989349366,0.06444629094877281
908000,-109.82987821102142,0.07020449148955551
922000,-109.81673331260681,0.06848342292749077
934000,-109.82220554351807,0.06704782537300612
946000,-109.7849939107895,0.06058312026638662
960000,-109.76308476924896,0.04288003563685581
972000,-109.80598185062408,0.03658629875268364
984000,-109.80439581871033,0.04539727041142789
998000,-109.82579233646393,0.0516786367903063


==> data/dsmc-target-20250514-083810-682518c6.csv <==
Step,Mean,Sem
0,-9601.211254882812,810.1145481509848
6000,-9521.700731482872,687.8906950707704
12500,-6898.360757035475,457.3114848583267
18500,-5202.548964359886,328.7773049073589
25000,-4139.914983973784,270.69702229761737
31500,-3482.1143002212048,231.42230877789086
37500,-1831.5309695661067,234.93440900231627
44000,-983.3374213725328,116.38691664099248
50500,-777.815244653821,124.2513925492239
56500,-672.8415132194757,123.94146217500938
63000,-570.7564292520285,112.0646327845844
69500,-511.9119023293257,111.41551120048982
75500,-459.6059275329113,106.65852952886459
82000,-419.89425671696665,103.44564535950369
88500,-402.0719215095043,100.80180463082789
94500,-380.22682376503946,97.03278449488838
101000,-342.4846448242664,86.18459394822966
107000,-328.47822584211826,70.80495607208519
113500,-324.0028226733208,62.20859625341894
120000,-307.54332311451435,56.16716008711557
126000,-301.30065411031245,56.30512584825115
132500,-305.72098817527296,60.023015076015966
139000,-299.1821493417025,65.67016556140346
145000,-283.12515913844106,68.5892541664358
151500,-274.84119818210604,68.83756305479633
158000,-278.0406006604433,75.67982618362434
164000,-272.1302460223436,70.2170887441634
170500,-265.0695321559906,61.113626544042496
177000,-270.67508594691753,60.4463703690532
183000,-280.61971613168714,60.70019229938264
189500,-263.55004408061507,55.20574055247501
196000,-256.12955617010596,52.12609859232713
202000,-244.04207369983197,52.89337180316313
208500,-232.20552844405174,54.6452751461687
214500,-217.53286910355092,59.20241443517003
221000,-216.9251378417015,60.4348753506132
227500,-213.29873396754266,61.822885238993244
233500,-217.0528113692999,61.744861723740314
240000,-219.1601124316454,61.44466693796961
246500,-219.16377320587634,60.45975148696685
252500,-215.43349194526672,60.41284914802216
259000,-218.51336775124074,60.59821285214858
265500,-219.38323262035846,62.16801635468788
271500,-216.2942075639963,61.795564220335315
278000,-210.2585710167885,60.89122949279055
284500,-206.642296525836,59.75843217306045
290500,-200.38646395504475,59.651207733951516
297000,-190.13501602709295,58.32934090762778
303000,-190.5797411888838,58.451827454160274
309500,-198.71885007321833,57.43179426581771
316000,-203.7835527330637,56.725773335440174
322000,-203.52142886817455,56.81877333486471
328500,-204.98781277537347,57.39328512733788
335000,-200.96080992817878,57.41826156652447
341000,-195.82964376807212,57.08934705576542
347500,-185.15668927133083,58.83659125233779
354000,-185.0332115203142,59.83895081160988
360000,-184.43472029566766,60.19228847405473
366500,-181.96660863757134,59.7032378283277
373000,-180.3838276684284,60.781729146366
379000,-178.14098359048367,61.2679414523293
385500,-174.9697636783123,60.485800044723504
392000,-173.21452917456628,58.825649956819866
398000,-174.9933531165123,59.593357172280506
404500,-177.23576577603816,58.68284982940956
410500,-178.13315530121326,58.11127263865077
417000,-179.0816750228405,57.56921629269984
423500,-173.29009889364244,57.7014132471543
429500,-170.69560354948044,57.25626180488596
436000,-168.61135828495026,58.87179991166997
442500,-166.90261433124542,60.57472993529349
448500,-161.06195511817933,61.91529900651294
455000,-162.08080118000507,63.461509091414435
461500,-163.83173615634442,63.94988432030486
467500,-162.24454129636288,62.028298375272904
474000,-155.51903298199176,58.721459723363196
480500,-154.25821318030358,56.372482067612324
486500,-148.75649230778217,53.34801323622049
493000,-138.49406208992005,50.462773132889005
499500,-125.81971914768219,48.629962016299835


==> data/dvrl-cartpole-20250507-110633-1079fa7e.csv <==
Step,Mean,Sem
0,-951.6913818359375,273.83821521922147
12000,-689.9051805768694,115.95782332672398
24000,-531.5338073730469,65.53019252951843
36000,-459.0195689954256,43.420631513787654
50000,-396.0312971261832,33.06065080893499
62000,-358.2963315010071,28.00732337704602
74000,-257.0544985294342,7.910448649747695
88000,-217.93356065750123,8.557116672205739
100000,-194.53287916183473,9.182632896926389
112000,-186.6505871772766,10.215069547892973
126000,-184.3348918914795,11.556707252540175
138000,-182.854985666275,11.391168618320112
150000,-181.51678376197816,11.295659687156817
164000,-181.16309118270874,11.729698768267603
176000,-178.19083466529847,10.636474148613754
188000,-176.05842547416688,10.203730652225719
202000,-175.01589331626892,11.5298394805682
214000,-174.53427953720092,12.447745909913284
226000,-173.82131218910217,12.895644484386713
240000,-173.72759308815003,13.424469255391067
252000,-173.01916131973266,13.587857984579076
264000,-172.20471315383912,13.338058998446417
276000,-171.20939922332764,12.948893968225196
290000,-171.73011298179625,13.6649063802863
302000,-171.85913619995117,14.088117707196055
314000,-171.56878728866576,14.054093369655826
328000,-170.94833431243896,13.963228258888138
340000,-169.61577405929566,13.482536929903128
352000,-167.98424258232117,12.485713047460552
366000,-166.56491155624389,11.962196516751089
378000,-166.79191584587096,12.062024147902079
390000,-167.19002032279968,12.110466304409737
404000,-168.1905011177063,12.776991994477411
416000,-169.41681351661683,13.247740059856941
428000,-170.66727643013002,13.85724553542558
442000,-170.96790771484376,14.06898158339885
454000,-171.5613371372223,14.457409866389778
466000,-171.65661849975587,14.50173169125698
480000,-170.6027488708496,14.117373152971295
492000,-169.3489089012146,13.659597918508265
504000,-168.52906131744385,13.211711152040834
516000,-166.7155559539795,12.141001415116317
530000,-166.12634835243225,12.186208789498409
542000,-165.485364818573,11.959124392703131
554000,-165.49726405143738,12.45856040076801
568000,-164.7432569026947,12.076540471699705
580000,-162.89505376815796,10.51241343083281
592000,-161.0195920944214,8.460490680442028
606000,-159.10096349716187,6.28440733056685
618000,-156.44602694511414,3.908448644033649
630000,-154.6540635108948,2.7503330896076412
644000,-153.7887803554535,2.1389029790964975
656000,-152.71707992553712,1.6552737494972407
668000,-152.06097502708434,1.2896624594496124
682000,-151.8655794143677,1.148442999497423
694000,-151.76890249252318,1.065571270365863
706000,-151.89630670547484,1.1638457172937786
720000,-152.04825983047485,1.2042334078853907
732000,-151.892880153656,1.223186172639769
744000,-151.7813985824585,1.2955081440363878
756000,-151.99782252311707,1.4739355070637725
770000,-151.95265488624574,1.5689547603070957
782000,-152.0964416027069,1.616572614098065
794000,-152.2092776298523,1.686655164380466
808000,-151.97298049926758,1.585997258132346
820000,-151.49436678886414,1.4601957931856677
832000,-152.67700386047363,2.5549787028578055
846000,-154.9426580429077,4.713376108517529
858000,-155.36188206672668,4.895799114157799
870000,-155.22917590141296,4.860950073957781
884000,-155.20639519691468,4.824616533753516
896000,-153.8005480289459,3.5840545963580577
908000,-151.21262803077698,1.3841404015627319
922000,-150.34786591529846,0.9003645003846612
934000,-150.41830730438232,0.9155203820383137
946000,-150.85547461509705,1.1415961448643153
960000,-150.93779110908508,1.253552059119683
972000,-151.11661839485168,1.4476401050889136
984000,-151.21128635406495,1.464424200537479
998000,-151.1652885913849,1.4447374232284118


==> data/dvrl-light-20250512-225205-cbc8f221.csv <==
Step,Mean,Sem
0,-941.3559112548828,264.60817642259235
12600,-1309.2327120970854,171.38216612788472
25200,-972.8192428086155,177.75186786722475
37800,-675.6006632976116,124.47970766515076
51000,-245.50397235155106,89.5516998101803
63600,-49.62015585750341,15.44578193293278
76200,-35.76269846558571,10.566366409707793
88800,-24.209860895574092,3.3001665849195874
101400,-20.092739094793796,2.4089754008124085
114000,-16.31979517489672,0.9429865046417552
126600,-15.438810962438584,0.40509640732783025
139200,-15.17590635418892,0.2592010618914299
151800,-14.978041142225266,0.24537289848153873
164400,-14.748108026385307,0.2304612972784562
177600,-14.458426301181316,0.21147707529260623
190200,-14.35116026699543,0.20920971535504393
202800,-14.260799923539162,0.21831623174468445
215400,-14.198994308710098,0.24820380661669655
228000,-14.116390930116177,0.24973854574695503
240600,-14.04613013267517,0.24581062414493282
253200,-14.048068714141845,0.22668022089284107
265800,-13.96921107172966,0.20937450176415062
278400,-13.932864229381085,0.20850569340173972
291000,-13.85736117064953,0.20297618684348417
303600,-13.806521858274937,0.18821325394959892
316200,-13.783148089051247,0.19141857852439753
328800,-13.74412022382021,0.18151300226630915
342000,-13.740220373868942,0.1741790061678001
354600,-13.725976046919822,0.1498367950206512
367200,-13.694379875063897,0.13753206455492417
379800,-13.673011189699173,0.1418105893430017
392400,-13.638518062233924,0.1427877925196205
405000,-13.66666000932455,0.15101000712892682
417600,-13.645842468738556,0.1623023753808533
430200,-13.624824665486813,0.15961452844178767
442800,-13.579963889718055,0.14843299650728412
455400,-13.554588995873928,0.15188033363621703
468000,-13.529763285815715,0.16244617148863186
480600,-13.520495980978012,0.18163569534922563
493200,-13.511801430583,0.16843296826369317
506400,-13.51341162621975,0.1614623223052277
519000,-13.5580493837595,0.16119831953141486
531600,-13.53386649042368,0.16547122081671398
544200,-13.617327997088433,0.16223382782813633
556800,-13.505800790256924,0.12439366302297107
569400,-13.628490175306798,0.15422410288815377
582000,-13.589090399444103,0.1640107426283003
594600,-13.594677537679672,0.15937646672130718
607200,-13.611524045467377,0.14419982576818702
619800,-13.568735733628273,0.13266437434435233
632400,-13.567504297196866,0.12998373900254065
645000,-13.538277152180672,0.1321827350193945
657600,-13.512982930243016,0.12593467285765544
670800,-13.421990031003952,0.1093583217123413
683400,-13.417672283947468,0.11089409220958757
696000,-13.442162953317165,0.11745394438098083
708600,-13.484402531385422,0.1210007479464291
721200,-13.496612307429313,0.13273124433734682
733800,-13.526269836723804,0.12394215205752622
746400,-13.550305640697479,0.12348477854538407
759000,-13.64720223993063,0.11300949258820316
771600,-13.704675050079823,0.12619675300470504
784200,-13.691575309634208,0.14008080120476774
796800,-13.614008094370366,0.13771640593321696
809400,-13.548400714993477,0.15209442367735804
822000,-13.516243347525597,0.11464383458993956
835200,-13.54983498007059,0.10510587451326542
847800,-13.54862115085125,0.08671029077163002
860400,-13.533835902810097,0.0929868066691511
873000,-13.48691721856594,0.08998628117872427
885600,-13.439462180435658,0.09679756849847747
898200,-13.46422450095415,0.10646083707409053
910800,-13.433810386061669,0.08754715741925034
923400,-13.42755373120308,0.09680103390122675
936000,-13.387081609666348,0.09393537080415638
948600,-13.370099414885043,0.08787643271509461
961200,-13.383755750954151,0.08675193639982665
973800,-13.471917009353637,0.10271011937058422
986400,-13.483293403685092,0.13486271485592263
999600,-13.38918478190899,0.1398468380031368


==> data/dvrl-pendulum-20250507-113839-0dca22c3.csv <==
Step,Mean,Sem
0,-385.23572998046876,31.808720744488475
12000,-426.40490286690846,12.572398899104257
24000,-384.6799814077524,6.413135989541879
36000,-334.4515845850894,4.685543158624852
50000,-279.8560875819279,3.2661033994200266
62000,-248.73048703670503,2.6714001678474104
74000,-190.3859971046448,1.6496990884986866
88000,-138.22558135986327,0.9032422871080764
100000,-116.77325029373169,0.8562772936062802
112000,-112.35826051235199,0.29260978124324194
126000,-111.60660355091095,0.2321651654517977
138000,-111.27300815582275,0.1975432682997834
150000,-110.91513464450836,0.14167139872624637
164000,-110.78322224617004,0.12289754593622239
176000,-110.73265273571015,0.11561711756841223
188000,-110.70290851593018,0.1028170036034674
202000,-110.60568590164185,0.06822413678300912
214000,-110.53162653446198,0.06775706834645664
226000,-110.45541522502899,0.06323386824483117
240000,-110.47506985664367,0.06329556075199298
252000,-110.4609409570694,0.0656272229276991
264000,-110.4412385225296,0.07180817893177494
276000,-110.47317683696747,0.07518451413522763
290000,-110.4534547328949,0.08565911346269088
302000,-110.43199622631073,0.06818052178879003
314000,-110.39719274044037,0.06393326713183292
328000,-110.39994060993195,0.04650799165885434
340000,-110.37847626209259,0.05347908264840119
352000,-110.37133028507233,0.04806538200010358
366000,-110.38085641860962,0.042177292222417354
378000,-110.36443717479706,0.050223736849047095
390000,-110.333061003685,0.04510480848314277
404000,-110.29767048358917,0.05818492788627863
416000,-110.27067458629608,0.0680669690155911
428000,-110.23647303581238,0.059967016809508764
442000,-110.25757887363434,0.06650683430023471
454000,-110.24275157451629,0.0730989444810554
466000,-110.23872122764587,0.0544904478008522
480000,-110.23555192947387,0.058294239221345225
492000,-110.2353490114212,0.06500615072208608
504000,-110.21191906929016,0.059651274307287845
516000,-110.19559245109558,0.06042857099288027
530000,-110.20851738452912,0.07782678882212493
542000,-110.23926982879638,0.07512003250621767
554000,-110.24935009479523,0.07708111024426378
568000,-110.22099323272705,0.09311120912721034
580000,-110.25040352344513,0.09477507054860855
592000,-110.2461253643036,0.08164025305780918
606000,-110.27319581508637,0.09393999156056367
618000,-110.22399737834931,0.08241681406916403
630000,-110.23969333171844,0.07576752902491038
644000,-110.22497313022613,0.07956086277216266
656000,-110.21293649673461,0.08599857215475712
668000,-110.18833804130554,0.08107228287481705
682000,-110.1842866897583,0.07685120523989959
694000,-110.20538973808289,0.08319512544497962
706000,-110.20825264453887,0.06959650609324429
720000,-110.22549633979797,0.06600405724631245
732000,-110.25735988616944,0.06303774016766336
744000,-110.2784768819809,0.08069480724021594
756000,-110.22282269001008,0.07165188696279161
770000,-110.24192068576812,0.08211669557807548
782000,-110.20811576843262,0.07788840451304392
794000,-110.16410834789276,0.08159982800424384
808000,-110.15295240879058,0.09150954775991599
820000,-110.16272180080414,0.1076492489245987
832000,-110.18338503837586,0.1006459806698441
846000,-110.18169152736664,0.096158087192055
858000,-110.21675870418548,0.09643060644542974
870000,-110.22360796928406,0.07936909881349959
884000,-110.24085209369659,0.08471166980327212
896000,-110.224440574646,0.09327349479875906
908000,-110.25597352981568,0.10928162662500862
922000,-110.2271764755249,0.11314844825116366
934000,-110.23899142742157,0.10312214763024623
946000,-110.24663636684417,0.09331520328509482
960000,-110.27109365463257,0.09324294653114513
972000,-110.25793261528015,0.07122409815107092
984000,-110.28738284111023,0.07059276152691395
998000,-110.25173058509827,0.07097869393115057


==> data/dvrl-target-20250514-012225-20274ff7.csv <==
Step,Mean,Sem
0,-9547.879089355469,863.8097385374663
6000,-8961.201613675632,736.7261938101313
12500,-6754.2125595092775,507.5753533412135
18500,-5300.463061443128,373.3376513052082
25000,-4301.152170951694,319.82820383251516
31500,-3666.0331656098365,282.53554646754657
37500,-2088.7771759033203,201.09859427856284
44000,-1216.5136272788047,115.64621745833514
50500,-874.2088440060616,100.11166706053773
56500,-696.2948085725308,84.15319836244745
63000,-515.9450837016105,84.8273652366524
69500,-432.8430444657803,76.56923103873541
75500,-391.3520406663418,69.55955722178375
82000,-352.4667738378048,62.9788025241502
88500,-310.24094661176207,54.136323006767526
94500,-282.1765974342823,46.87187495092695
101000,-247.06947807073593,43.70819325373105
107000,-222.1383022993803,40.597908888448146
113500,-208.03824163377286,35.82286161015769
120000,-203.10707956552505,31.08953380020424
126000,-199.79158725440502,27.61276894541606
132500,-189.68322407007219,25.185532235943658
139000,-178.61323966681957,25.451796795550226
145000,-163.57897182106973,26.765882321943003
151500,-156.5961450368166,27.34767371138656
158000,-152.36168002188205,27.871030907572425
164000,-153.60791442096235,27.831395168013138
170500,-151.79416503310205,27.08932770980541
177000,-153.97943322360516,26.358552020841177
183000,-150.2371510654688,26.361552244351916
189500,-145.0155536413193,27.108971719561467
196000,-139.4131759226322,27.61939686540193
202000,-139.46860831081867,26.7725693358803
208500,-137.50385375916957,26.525600619530408
214500,-140.09399394392966,26.188710855335728
221000,-134.52321475446223,22.645008705932938
227500,-130.20871376693248,19.036199448529867
233500,-126.11062096059322,18.193915466275108
240000,-124.59803821444511,17.79900230173019
246500,-122.78925884068012,18.539554058504873
252500,-126.34747587442398,20.438543659974396
259000,-129.08494099080562,22.558861459979564
265500,-128.8645884156227,22.46674874331655
271500,-125.55539790391921,21.36142311923329
278000,-124.22892881035804,20.551551910512494
284500,-123.53753211498261,20.160182730327293
290500,-123.00761594474315,19.586937296118943
297000,-123.441625764966,19.23645524705443
303000,-124.7737108528614,18.790042815352376
309500,-122.80772262215615,17.634759155631894
316000,-122.41402367949486,16.20687287063973
322000,-122.30936325490475,16.769152892478935
328500,-120.25055132806301,17.307535293712164
335000,-120.89070120751857,17.898416365566238
341000,-117.72907630205154,17.493765220548408
347500,-113.52251716256141,17.55357379975161
354000,-109.91287981867791,17.177094964781407
360000,-109.20535272657871,16.764099013286152
366500,-107.6132328003645,16.528734624996808
373000,-107.5749607026577,16.058540047523806
379000,-110.71876815855504,15.516142853272298
385500,-109.38732537031174,14.800262364813138
392000,-109.6374081403017,13.808330875362122
398000,-107.81128106415272,12.827107761361278
404500,-108.085129570961,12.503783223548329
410500,-106.18519887030125,12.154181156381716
417000,-107.44110742807388,12.070263218110188
423500,-112.10356459021568,11.77828930216087
429500,-113.74665202498436,12.00117761628274
436000,-111.33035353720189,11.320092726783145
442500,-109.53520746827125,10.518131913025092
448500,-107.91530396938325,10.597625433631194
455000,-103.89729899168015,10.024284985199586
461500,-103.86092538237571,10.343454578533414
467500,-104.56702419817448,11.068653594613263
474000,-106.2571192741394,11.5610247604219
480500,-105.30798896253108,11.928543424380381
486500,-104.33874201476574,13.117098302545173
493000,-101.602878049016,13.665835506803445
499500,-101.75724722146988,13.633399135518358


==> data/lqg_optimal_baseline.csv <==
Iteration,Reward
1,-2.2067069507092887
2,-2.2067069507092887
3,-2.2067069507092887
4,-2.2067069507092887
5,-2.2067069507092887
6,-2.2067069507092887
7,-2.2067069507092887
8,-2.2067069507092887
9,-2.2067069507092887
10,-2.2067069507092887
11,-2.2067069507092887
12,-2.2067069507092887
13,-2.2067069507092887
14,-2.2067069507092887
15,-2.2067069507092887
16,-2.2067069507092887
17,-2.2067069507092887
18,-2.2067069507092887
19,-2.2067069507092887
20,-2.2067069507092887
21,-2.2067069507092887
22,-2.2067069507092887
23,-2.2067069507092887
24,-2.2067069507092887
25,-2.2067069507092887
26,-2.2067069507092887
27,-2.2067069507092887
28,-2.2067069507092887
29,-2.2067069507092887
30,-2.2067069507092887
31,-2.2067069507092887
32,-2.2067069507092887
33,-2.2067069507092887
34,-2.2067069507092887
35,-2.2067069507092887
36,-2.2067069507092887
37,-2.2067069507092887
38,-2.2067069507092887
39,-2.2067069507092887
40,-2.2067069507092887
41,-2.2067069507092887
42,-2.2067069507092887
43,-2.2067069507092887
44,-2.2067069507092887
45,-2.2067069507092887
46,-2.2067069507092887
47,-2.2067069507092887
48,-2.2067069507092887
49,-2.2067069507092887
50,-2.2067069507092887
51,-2.2067069507092887
52,-2.2067069507092887
53,-2.2067069507092887
54,-2.2067069507092887
55,-2.2067069507092887
56,-2.2067069507092887
57,-2.2067069507092887
58,-2.2067069507092887
59,-2.2067069507092887
60,-2.2067069507092887
61,-2.2067069507092887
62,-2.2067069507092887
63,-2.2067069507092887
64,-2.2067069507092887
65,-2.2067069507092887
66,-2.2067069507092887
67,-2.2067069507092887
68,-2.2067069507092887
69,-2.2067069507092887
70,-2.2067069507092887
71,-2.2067069507092887
72,-2.2067069507092887
73,-2.2067069507092887
74,-2.2067069507092887
75,-2.2067069507092887
76,-2.2067069507092887
77,-2.2067069507092887
78,-2.2067069507092887
79,-2.2067069507092887
80,-2.2067069507092887
81,-2.2067069507092887
82,-2.2067069507092887
83,-2.2067069507092887
84,-2.2067069507092887
85,-2.2067069507092887
86,-2.2067069507092887
87,-2.2067069507092887
88,-2.2067069507092887
89,-2.2067069507092887
90,-2.2067069507092887
91,-2.2067069507092887
92,-2.2067069507092887
93,-2.2067069507092887
94,-2.2067069507092887
95,-2.2067069507092887
96,-2.2067069507092887
97,-2.2067069507092887
98,-2.2067069507092887
99,-2.2067069507092887
100,-2.2067069507092887


==> data/p3o-cartpole-20250504-140203-c0d9c3ec.csv <==
Step,Mean,Sem
0.0,-515.5348052978516,14.940106413095119
12928.0,-382.2416816711426,9.60137544982328
25856.0,-333.40538431803384,6.6414896561822205
38784.0,-307.0372261047363,5.246387831568835
51712.0,-286.2009567260742,4.314768253829461
64640.0,-220.89294921874998,4.425183224958818
77568.0,-207.42461212158204,5.602760143781794
90496.0,-195.64811157226563,6.809958903826145
103424.0,-184.12239410400392,6.744970248980399
116352.0,-175.1915364074707,6.4011109967517505
129280.0,-168.9601689147949,7.383288666629548
142208.0,-162.91394165039063,8.761350791192973
155136.0,-156.23095977783203,10.360255666812975
168064.0,-147.33940673828124,11.644946828482647
180992.0,-139.9940399169922,11.893181379746025
193920.0,-129.65035430908205,10.432758761802479
206848.0,-121.06856399536134,9.485562295826394
219776.0,-113.29337661743163,8.560461947843242
232704.0,-109.16255187988281,8.82833170973193
245632.0,-106.61539077758789,8.69215286127821
258560.0,-106.30036895751952,8.755566421907615
271488.0,-104.1993408203125,8.308394522728939
284416.0,-102.61506088256836,7.857270191065422
297344.0,-100.29826187133789,6.5791556225679315
310272.0,-96.94323974609375,5.0426235589759045
323200.0,-94.45365493774413,4.2132124069835255
336128.0,-93.40179580688476,4.0150323186679415
349056.0,-92.48767028808594,3.922729617749893
361984.0,-92.01961105346679,3.8127730761796883
374912.0,-91.98703186035156,4.002753464603603
387840.0,-92.04908508300781,4.203182939439708
400768.0,-92.19751373291015,4.288896046101119
413696.0,-92.79382278442384,4.2634977716623075
426624.0,-93.00875778198242,4.430780950425549
439552.0,-93.22022811889649,4.4686291520609265
452480.0,-93.02527389526367,4.398944763131249
465408.0,-92.55955993652344,4.40070287679901
478336.0,-91.59902481079101,4.379311609477713
491264.0,-91.63337692260743,4.535914569822024
504192.0,-92.065478515625,5.187627646274054
517120.0,-93.04627227783203,6.172693059765856
530048.0,-94.07777282714844,7.202518961375596
542976.0,-95.33741439819336,8.34402414117644
555904.0,-96.3548405456543,9.113935473319568
568832.0,-96.36964889526368,8.823818679321013
581760.0,-96.2776643371582,8.521173889621695
594688.0,-95.87380935668946,8.15736279521142
607616.0,-95.49012817382813,7.828165588538246
620544.0,-94.64218307495118,7.218256740713072
633472.0,-93.58520431518555,6.242637197006728
646400.0,-92.12891586303711,4.9569160533076575
659328.0,-90.68021118164063,3.835553685580624
672256.0,-89.10245223999024,2.943903075653745
685184.0,-87.84431228637695,2.626727102729565
698112.0,-87.30264389038086,2.58044442113873
711040.0,-87.00337753295898,2.623711905276452
723968.0,-87.37116897583009,2.716463623071501
736896.0,-87.54033081054688,2.7382495286929402
749824.0,-87.59887435913086,2.759525978743808
762752.0,-87.63387969970702,2.735202786411828
775680.0,-87.58509735107421,2.6898651110022533
788608.0,-87.14687393188476,2.602304555438852
801536.0,-86.915927734375,2.614084181059407
814464.0,-86.72434020996094,2.6069198233277837
827392.0,-86.5882536315918,2.6131259712428685
840320.0,-86.57516876220703,2.618905478248577
853248.0,-86.53151336669922,2.634316221983698
866176.0,-86.50209167480469,2.6406710261609327
879104.0,-86.51092407226562,2.6377645673724786
892032.0,-86.42233428955078,2.636559353102693
904960.0,-86.28496475219727,2.6422824688039452
917888.0,-86.26424682617187,2.6389560809154706
930816.0,-86.40049072265626,2.633745361588991
943744.0,-86.35970458984374,2.649034100951731
956672.0,-86.37831436157227,2.669592129190646
969600.0,-86.40855529785156,2.6706198575683535
982528.0,-86.40721298217774,2.6709337258673544
995456.0,-86.2660646057129,2.682510954354643
1008384.0,-86.30317047119141,2.6743447381523984


==> data/p3o-cartpole-attn-20250512-133722-b59e9350.csv <==
Step,Mean,Sem
0.0,-474.18589477539064,6.980343187520802
12928.0,-359.8049491882324,8.09533654760781
25856.0,-310.0661046346029,8.455805531044277
38784.0,-288.431494140625,7.954463787034848
51712.0,-271.1330776977539,7.150520591241577
64640.0,-214.82690917968748,9.506103404882182
77568.0,-202.82550811767578,9.96289050721981
90496.0,-197.79397369384765,9.790291531000054
103424.0,-185.3060610961914,10.090347022936871
116352.0,-178.92438934326174,9.012734448108935
129280.0,-172.35533294677734,7.872623888738232
142208.0,-168.4194354248047,7.705384198128774
155136.0,-164.94125030517577,7.895498023339872
168064.0,-165.29034759521485,8.154126977935807
180992.0,-161.67970642089844,7.383346679974252
193920.0,-160.71955169677736,7.032949786233389
206848.0,-158.79708557128907,6.768719383499337
219776.0,-156.36557220458985,6.11484125137312
232704.0,-155.34402893066405,5.664980652069609
245632.0,-156.1189694213867,5.981060077330782
258560.0,-158.38605407714843,7.089944840567433
271488.0,-158.8056005859375,7.194552239993785
284416.0,-158.55134796142576,7.173107606480565
297344.0,-156.64920989990236,6.450946881906515
310272.0,-155.62899780273438,6.380370704076068
323200.0,-151.73674560546874,5.073405959481672
336128.0,-149.69649169921874,3.8237255483366024
349056.0,-148.40435546875,3.3471696447325963
361984.0,-148.35973358154297,3.5296553823570718
374912.0,-147.83087677001953,3.3829428488324527
387840.0,-147.97675537109376,3.679701330066506
400768.0,-147.2219515991211,3.4376129029853337
413696.0,-147.03950622558594,3.3556027938414794
426624.0,-146.2981253051758,2.9715339343187166
439552.0,-150.84255340576172,6.319667986525145
452480.0,-149.94688690185546,6.353250524858003
465408.0,-149.75871368408204,6.319702901300334
478336.0,-149.14143951416014,6.348931120620375
491264.0,-148.82766235351562,6.288759154513963
504192.0,-143.74380493164062,2.2177187424568934
517120.0,-143.82979705810547,2.29831929847322
530048.0,-143.5273880004883,2.2537503077969037
542976.0,-143.5907891845703,2.3935393899689106
555904.0,-146.1793991088867,4.371649981041708
568832.0,-145.85835845947264,4.173587625262391
581760.0,-145.7093817138672,4.342475874656014
594688.0,-145.7058087158203,4.316540560523155
607616.0,-145.59884979248048,3.9797405738751137
620544.0,-142.89161773681639,2.1028947855789735
633472.0,-142.74987213134767,2.034326188462634
646400.0,-142.8174508666992,2.1486473015127103
659328.0,-143.35207458496092,2.4172765022410876
672256.0,-143.07746368408203,2.3795597370281287
685184.0,-143.26493072509766,2.401222663241819
698112.0,-143.11850219726563,2.321352439459816
711040.0,-142.61291870117188,2.131266465398469
723968.0,-142.04087036132813,2.0460900453879614
736896.0,-141.63805084228517,1.8973553011354072
749824.0,-141.03940551757813,1.6083255943104473
762752.0,-140.46491119384766,1.4197143953046818
775680.0,-140.1912078857422,1.3110116456588228
788608.0,-139.94300384521483,1.1902033148534046
801536.0,-139.81223815917969,1.1910202769509448
814464.0,-139.7135952758789,1.189294139881861
827392.0,-139.74298828125,1.1718379828538956
840320.0,-139.71712860107422,1.1643054831361748
853248.0,-139.45503631591797,1.03844501332905
866176.0,-139.28048309326172,0.955882538105951
879104.0,-139.23552368164061,0.8712755228388149
892032.0,-139.07285186767578,0.8929811580832797
904960.0,-139.0689404296875,0.8910579977978864
917888.0,-139.0295361328125,0.8900972669653076
930816.0,-138.92703582763673,0.8864050649746809
943744.0,-138.8575146484375,0.8802420495118904
956672.0,-138.99670196533202,0.8453206399464369
969600.0,-139.06990692138672,0.87242536772255
982528.0,-139.1957958984375,0.8395193373401976
995456.0,-139.34670837402342,0.8422238785441002
1008384.0,-139.41907958984376,0.8511283360444465


==> data/p3o-cartpole-varNM-20250727-225420-6e6e1e60.csv <==
Step,Mean,Sem
0,-492.1609317066647,16.838688773464806
25856,-391.709697223075,17.17785630918721
51712,-351.0679391856209,22.686013111529686
77568,-319.5228604567915,23.47387267646552
103424,-299.1074962312746,22.200225019824245
129280,-241.7874303123142,25.031393972919744
155136,-221.30182993617277,21.0838458719814
180992,-204.24620527135124,16.77482529243311
206848,-194.2808881861925,13.296196155069252
232704,-184.5465088932037,10.339041440446525
258560,-183.6250930656267,10.231843232899868
284416,-181.73238514878136,11.323863628098108
310272,-181.932672068494,12.84668565992098
336128,-183.27562964003448,15.010473407369386
361984,-183.9901389928263,16.107410638001273
387840,-176.05421154232405,13.792767998971643
413696,-172.785787637548,11.171834564290284
439552,-167.51829501888542,8.68079481346411
465408,-162.82603338771983,6.330913692849479
491264,-160.08420650746083,5.253133996274227
517120,-158.9833025810107,5.311760422762092


==> data/p3o-cartpole-varNM-20250727-230022-5623e976.csv <==
Step,Mean,Sem
0,-492.24652220458603,16.836119773519947
25856,-370.2798169849379,13.178455927093578
51712,-322.6133812380362,11.295772616941429
77568,-298.0915139545691,14.26705269026645
103424,-281.8736817646979,17.213243987765885
129280,-216.59841232454534,16.135290878005353
155136,-199.10862553670688,15.612417912452623
180992,-186.6736494931742,16.89513494655637
206848,-173.91529186302,10.583012606070227
232704,-160.72805528586088,7.028494637082826
258560,-156.4683975666826,6.606099266260297
284416,-151.09320978284364,5.688563170922161
310272,-145.27210278969616,5.083862442874135
336128,-140.148302418181,3.8071625095509445
361984,-135.4999975225109,3.1381768126755643
387840,-132.30151841734022,2.705391552553524
413696,-130.96684477669953,3.3934683969090633
439552,-128.82341860796782,3.078890573448603
465408,-127.60303735199662,4.3871503793343765
491264,-127.87382598429272,5.58993592580005
517120,-128.17246370170403,6.311207910454259


==> data/p3o-cartpole-varNM-20250727-230651-8a3e01fa.csv <==
Step,Mean,Sem
0,-492.24703704887287,16.847875361346347
25856,-366.95025819890805,12.288386801573123
51712,-319.0581831685587,9.912677824161737
77568,-287.90346935398486,8.496335647141878
103424,-266.97648202118614,7.111461269055141
129280,-198.2046238343285,6.379743866305042
155136,-178.5953555988252,4.916824378314894
180992,-158.36921158117264,4.774085309535496
206848,-146.32370657337987,5.041578735403262
232704,-137.96660625357873,5.490114169887552
258560,-133.4948248544833,7.2059752233631755
284416,-127.8112893816977,6.003698218260266
310272,-127.21875059940858,6.118057573937839
336128,-124.15264787098667,5.296082354282962
361984,-118.32557420101209,4.691575134070989
387840,-115.55036675072799,4.7569428466187915
413696,-115.08204334322105,4.7893200168814705
439552,-114.67383362541099,4.52360159074791
465408,-112.9693096642357,4.315338857162893
491264,-113.30349769908021,4.559529083127992
517120,-112.63480837684497,4.620147333022489


==> data/p3o-cartpole-varNM-20250728-101151-4b6ffe2a.csv <==
Step,Mean,Sem
0,-492.1609317066647,16.83868877346481
12928,-400.935854631765,21.089050364163917
25856,-362.5690289643367,26.311262692943714
38784,-339.52075759654997,26.35947876074109
51712,-313.9941473999404,21.079165699056915
64640,-251.03831515289463,23.00099606178523
77568,-224.8872925526514,17.37288822913075
90496,-204.28706080548136,12.242133921994757
103424,-185.01508717151697,6.627968557435509
116352,-175.65735505159574,6.945144553888366
129280,-172.1445825189332,7.325837622737891
142208,-169.04419862006915,6.471620177984853
155136,-165.0022026686286,6.19355013368419
168064,-161.57545662352996,5.843852336943988
180992,-160.8438332026792,6.09752592145075
193920,-161.23291726285123,5.779056877384408
206848,-160.67791997204097,5.814106149739469
219776,-160.13440718589658,5.5489026066696
232704,-159.88303086333727,5.674189888084564
245632,-158.72791842537617,5.596626791702904
258560,-158.7244066067141,5.76707576928174
271488,-158.73798570290052,5.991019506487093
284416,-157.8001472785571,5.979825752626943
297344,-157.39939336911854,5.594853243391552
310272,-157.92606069520468,5.211969319167988
323200,-155.68523278614208,4.596514059314604
336128,-153.24539586158332,4.269955042571328
349056,-151.6918356662158,4.133103358585825
361984,-150.39547193560696,3.737739549945474
374912,-147.92971348369662,3.257949623149056
387840,-146.95713714907615,2.9210717820378505
400768,-146.25277346107674,2.854496110312584
413696,-145.88973951071665,2.8383501835114724
426624,-145.52057685783387,2.856118643917407
439552,-145.55904711393475,2.834969686396847
452480,-145.47718884740567,2.9478095499817556
465408,-145.57980637249577,2.949535094757512
478336,-145.80391337766994,3.0177247968986354
491264,-146.69644007498204,3.3829952200875453
504192,-146.57868665446998,3.570472677070875


==> data/p3o-cartpole-varNM-20250728-101220-2ad60621.csv <==
Step,Mean,Sem
0,-492.1609317066647,16.83868877346481
3232,-479.35148254284394,49.53115363037221
6464,-434.5797627692059,40.90230988461444
9696,-394.1181774922953,32.705643540162384
12928,-370.59002393461685,27.18245519263918
16160,-319.1436712227579,29.23417209485536
19392,-274.0381428225568,18.382027194246202
22624,-253.19642844264723,19.92574932492809
25856,-244.6297771126715,21.726995976199433
29088,-236.24124336328586,22.911629483191884
32320,-231.6461651949698,19.890156784634115
35552,-226.62965479453965,17.95383402098339
38784,-224.55364070848606,16.59244176130145
42016,-220.78528886859084,14.876156701396193
45248,-216.0159613451584,12.961534950596452
48480,-214.68364742818713,13.310053925982604
51712,-211.63189545025702,13.607258607465667
54944,-207.72701693228774,13.125098986568842
58176,-206.3913827192801,12.896608753057826
61408,-205.8031862088426,12.803095809334497
64640,-207.39077005466925,15.07377194838421
67872,-206.46181621947443,15.334363723297988
71104,-206.89158013015185,16.524971478375083
74336,-204.2705982023885,16.96424033814276
77568,-200.6841825601467,16.314807417456826
80800,-200.20572614956382,15.890307141950956
84032,-200.60808377165048,15.835666358258965
87264,-197.78366437248806,15.095845891386933
90496,-202.15607076546002,15.121847249641657
93728,-203.19906447281346,15.34646671847882
96960,-209.64706092897723,20.795928031926127
100192,-213.10754884311328,22.035086100971547
103424,-219.2342788493093,23.9929924431626
106656,-219.30705859147415,25.003374047248204
109888,-219.516615748569,26.06493342353813
113120,-209.60594696441507,17.61325035587834
116352,-209.06530044563436,19.508600310103947
119584,-206.3966952777847,20.797305300195
122816,-201.12953715035462,18.78726867779879
126048,-200.2295824192212,18.293738649597707


==> data/p3o-cartpole-varNM-20250728-135522-85df6f7b.csv <==
Step,Mean,Sem
0,-492.1609317066647,16.83868877346481
6464,-420.66184736681555,24.442499299125114
12928,-385.7117358484895,29.625166943944222
19392,-353.7008191875095,28.537246981397693
25856,-332.69518114617966,27.49809642388378
32320,-275.50658277825994,30.525947399743107
38784,-249.64942525106386,26.827873695741204
45248,-226.80627968799075,21.81940897080794
51712,-212.81380986736545,17.619113770799935
58176,-199.7070465213121,13.91388476054444
64640,-193.84072244338697,11.140030949498655
71104,-186.55257999430748,8.633078434510708
77568,-183.45389911991577,7.041309993625069
84032,-181.11906644983412,7.6029202539870555
90496,-179.6360152990789,7.7032418720432965
96960,-179.8814796611004,8.466199685831594
103424,-177.1653886600152,8.575019180341583
109888,-176.20207102897382,9.31192855253674
116352,-174.85535238555673,9.00974363985922
122816,-173.94726688532302,9.798166384815868
129280,-173.32598192673805,10.159141123568235
135744,-173.5614097146542,10.465562784124158
142208,-170.089409101292,9.564083002066644
148672,-168.68700883166625,8.76285832005088
155136,-166.51723955373126,8.121601319542682
161600,-163.94586719590455,7.143014771053306
168064,-162.32393046713486,6.449108744732422
174528,-163.21731147319477,6.326007515099391
180992,-163.78686427066162,5.934614719140374
187456,-163.61238195792734,5.918300439316796
193920,-164.29503748410625,6.352293036386798
200384,-164.35233884068703,6.859432392759793
206848,-164.15119621192378,6.547563876602483
213312,-163.58709708326768,6.768392336936778
219776,-165.14044598986834,7.3278928811736215
226240,-165.201171725346,7.582626851225005
232704,-165.27673701595592,7.429798433508184
239168,-165.72251544120746,7.5918706729963805
245632,-168.29888818623166,8.160251151558162
252096,-169.7088992487739,8.30566318189629


==> data/p3o-cartpole-varTEMP-20250728-182517-fe241665.csv <==
Step,Mean,Sem
0,-492.1609317066647,16.838688773464813
12928,-426.05972334704865,33.966775897344824
25856,-395.9333680811265,35.97510339121192
38784,-358.3143390758294,29.414103329572544
51712,-331.284272312655,25.24459507313219
64640,-275.9750420300124,25.78271944697857
77568,-246.4428796847998,19.350393491417442
90496,-215.8205592450018,16.261624993351457
103424,-201.94678113491716,13.127252835991952
116352,-191.1810923923507,10.375310397563448
129280,-180.32828737992105,6.998240254528546
142208,-171.43747429211064,3.6854508157165458
155136,-170.09726356957006,5.0008137858520065
168064,-167.47765770498404,6.625873504462354
180992,-166.4492176191058,8.424330728653175
193920,-165.73754460412468,8.963513366551002
206848,-162.5030789740534,7.329436846295131
219776,-157.5259659827662,5.315803377381322
232704,-154.84808130617483,4.006606672508761
245632,-151.78581969621172,3.301646917129961
258560,-150.1185815494063,3.072077137305302
271488,-149.30564788044978,3.204059437859537
284416,-148.47634572335718,3.1023126260147555
297344,-147.71612396016377,2.9022922618711475
310272,-147.6250248293315,2.483955404652175
323200,-146.9674227637732,2.417529275516006
336128,-146.44320089820965,2.4376862662668133
349056,-146.15422203168032,2.437801783889786
361984,-146.23353735815766,2.4175982078380525
374912,-145.40872904534336,2.3244504507957826
387840,-145.08350295049428,2.4341146574884176
400768,-145.35308507491314,2.7715248396137953
413696,-145.5019394377557,3.166291287308248
426624,-145.6105077090087,3.6716079020830543
439552,-146.15093713900242,4.148279124084941
452480,-146.88215313829696,4.669307226482558
465408,-147.1692871480126,4.962950228857294
478336,-147.70429224843693,5.293032289493938
491264,-148.64498038340065,5.7884122415881745
504192,-149.80224825369268,6.536382524611591
517120,-151.62215889856552,7.725856796461986
530048,-153.47184885247785,8.8853860250258
542976,-155.35332372120524,10.098813599822599
555904,-156.28660128759026,10.88187640622795
568832,-157.32452684046604,11.647459057154038
581760,-157.06167399275188,11.452921888103694
594688,-156.7945663310152,11.302185999803193
607616,-156.4973030395484,10.925221422490964
620544,-155.93214467823879,10.469837000100618
633472,-155.34413708298783,10.279180150875034
646400,-155.33969579727435,10.433790150412651
659328,-155.3051131224036,10.612427761708647
672256,-155.0245090133738,10.999202776941164
685184,-155.32208863858642,11.596063539763422
698112,-155.25363920576265,11.65924779793525
711040,-155.78659068401234,12.74718162678157
723968,-156.72517958707323,13.781078349067569
736896,-157.11930818802688,14.456974685600816
749824,-158.08964248302732,16.153410873276577
762752,-158.01708324613838,16.521755311440984
775680,-156.8474115788968,15.680350516160008
788608,-154.92370481660788,14.596338867599805
801536,-152.6598385285359,12.947685013426014
814464,-149.5540433674134,9.892612770826393
827392,-147.03755415224586,7.759234831947192
840320,-144.75337925463583,5.886806792383054
853248,-142.71880517775307,4.195692339731648
866176,-141.73291297279397,3.270976255580687
879104,-140.79466156259397,2.46857668718189
892032,-140.31726062386005,1.9782745267486723
904960,-139.8052057951228,1.5981196062873433
917888,-139.4007457071271,1.2246095647231687
930816,-138.88998877049113,0.9288570899460353
943744,-138.97825404332104,1.1997472318650548
956672,-138.91908967526786,1.2863535054470299
969600,-138.89628612653158,1.2233711290073477
982528,-139.05362634546205,1.2926708821568793
995456,-139.1619720137647,1.296704896766179
1008384,-138.89925294047688,1.0082772472403614


==> data/p3o-cartpole-varTEMP-20250728-182633-e7c6b8ef.csv <==
Step,Mean,Sem
0,-492.1609317066647,16.838688773464813
12928,-463.68823359278093,13.267251058253747
25856,-439.65993361179636,13.776842903095822
38784,-420.630446680981,14.007362369819967
51712,-402.32181967062076,13.865162188149478
64640,-367.77520362515236,15.181245775858276
77568,-338.1255798288365,14.944777738056915
90496,-315.93701928721947,13.816204754216825
103424,-301.21849412859586,11.34007166562311
116352,-293.4516847776771,9.996312720832751
129280,-286.0227116897978,9.349499211507933
142208,-282.94206269521885,9.872313939640174
155136,-280.9248536601733,10.19277024173325
168064,-276.33644220051025,11.051511130530535
180992,-272.63457164436863,11.223945401954458
193920,-268.3792370941465,10.808758624328316
206848,-268.5362388363822,9.705648931284752
219776,-269.6217440139138,9.005070261736435
232704,-270.4313766144065,9.331817059459995
245632,-265.85584226567175,9.455751459718387
258560,-262.20577735516235,10.017234524940035
271488,-255.4372237190624,9.152237687448972
284416,-248.45132161601617,8.700939011319075
297344,-243.27461735880198,8.257807628140252
310272,-243.92436537938678,7.99879993983722
323200,-246.26429872709687,8.411583081443238
336128,-250.28322515660292,11.3391071423758
349056,-253.115026869428,14.922665788612735
361984,-255.94087386965816,18.86429374997745
374912,-256.8802243851646,19.70029352383776
387840,-255.23868440946148,18.823073781664117
400768,-250.17043594749407,15.49717274916106
413696,-246.0326196778546,13.306281315348821
426624,-244.2617486576816,12.518548222477614
439552,-242.07938243269368,12.227202710158812
452480,-240.75855247464173,12.370179991453657
465408,-240.30154115064224,12.452744908252011
478336,-240.6778993865089,12.644800297168628
491264,-237.07817880209646,10.075808706333909
504192,-234.1263481336103,8.174808721378861
517120,-232.8169923676865,6.740241375753184
530048,-232.0067098362434,6.374373981749502
542976,-228.45319418952613,6.570942346716851
555904,-227.73514169928654,6.413366652880751
568832,-226.83979247255857,5.837483268046768
581760,-224.12426904078393,5.32690278139145
594688,-222.44445556831255,5.256419310447987
607616,-222.30234545561538,4.9132788346572545
620544,-219.31520978332838,4.45324313730327
633472,-216.3590080902477,4.398899934439791
646400,-215.7282249022398,4.16286865929948
659328,-215.91265420489398,3.5650689870452217
672256,-216.9095055033321,3.551403988069642
685184,-218.65790499531346,3.7958465414629248
698112,-219.28383642324246,3.8750298143638866
711040,-219.61566992862623,4.201110816881859
723968,-218.79076265538137,4.283106039289919
736896,-218.261767630672,4.185862305526581
749824,-217.03174993804527,4.424564253917551
762752,-217.65195260115746,4.9141388604202
775680,-216.8165486271326,5.166703835637616
788608,-216.82633856336574,5.594114865826129
801536,-215.75320507890115,5.745481846266869
814464,-214.739383699268,5.741046792405007
827392,-212.65908978643523,5.049516042530036
840320,-211.70278745476617,4.67251979984998
853248,-209.97047629105117,4.358156774949952
866176,-207.6292427960596,4.570961352690006
879104,-205.48718297105233,4.880844456126894
892032,-204.67532479084406,4.947731861957646
904960,-203.25998070407036,4.818578003969493
917888,-203.0677711719521,4.637880929000365
930816,-203.31718121237876,4.251124300579078
943744,-203.50671263588583,4.029402056126547
956672,-203.54203183030126,3.7925563027082743
969600,-204.00218508487882,3.9343379684022786
982528,-204.25968707068697,3.7173277067397006
995456,-205.13827401787006,3.7072070201988905
1008384,-206.55165929097294,3.6565174927905795


==> data/p3o-cartpole-varTEMP-20250728-182643-db845a1e.csv <==
Step,Mean,Sem
0,-492.1609317066647,16.838688773464813
12928,-490.0883239807931,14.899196342662973
25856,-486.72255370062487,13.48441906306635
38784,-483.1467952585175,12.065480946016153
51712,-480.29029150399776,11.197094403524538
64640,-477.9180393798814,9.888546172804809
77568,-473.6738804071495,9.984046222762041
90496,-470.0146668552543,10.808821708223311
103424,-467.1568839141993,11.733781338648477
116352,-462.61737219850386,13.903455574434576
129280,-455.65052074839275,16.08312409818495
142208,-450.2888314039992,18.16483106636426
155136,-444.5166010322141,19.220831013346373
168064,-440.17353872161556,18.88226979013583
180992,-439.08812379919374,17.858314826408677
193920,-437.1852170517024,17.13007205990575
206848,-436.4450240252646,16.072437553236675
219776,-437.4969854202162,15.89955560266797
232704,-438.00650995134595,16.57376030398807
245632,-437.54555634626377,17.644179344935594
258560,-439.13557050091185,16.874766372964817
271488,-440.96120026709906,16.425742259691226
284416,-443.14332974144844,15.293016142686056
297344,-443.41004398631594,15.540827845582642
310272,-445.9191793582674,14.228487207671106
323200,-445.5534628476929,14.796458833621992
336128,-445.74678486027403,15.326639930334995
349056,-443.23584584162455,16.635395742441133
361984,-443.0380795646946,16.183623288880757
374912,-440.23788095613327,16.92690737505049
387840,-439.4109773263741,17.075437749518628
400768,-437.4752995990219,17.35055229387047
413696,-438.2993973532921,16.952476014550832
426624,-438.40614663595716,16.811312902584085
439552,-437.80443178787647,16.67432027651065
452480,-436.3842610401204,16.580141618480813
465408,-433.6369145710134,17.060834530008442
478336,-431.2305430043052,16.921174740037976
491264,-429.4626945148928,16.342778982761217
504192,-426.7287436858152,15.718574606250943
517120,-425.21221377553263,15.555472714831254
530048,-425.5870487601181,15.059480770650062
542976,-424.55091647538364,14.689821145758964
555904,-422.53338497239554,15.180579182800455
568832,-422.20462667301354,15.776186298010272
581760,-420.6778998086447,16.844237137687024
594688,-419.0289674385928,18.04180226762435
607616,-418.99888249220714,19.06994841914257
620544,-420.48619231994905,19.8179391796359
633472,-423.9092845849051,20.27833137840127
646400,-427.3832540128351,20.939374474942344
659328,-431.69560130730986,21.459579357081008
672256,-435.7429216953466,21.865758463591604
685184,-439.2611423571705,22.22156756501152
698112,-441.61625419510983,22.39273913824156
711040,-444.4461998741047,22.33948623156131
723968,-445.5522145152854,22.126512169215562
736896,-445.45692467928683,22.051832555024124
749824,-444.7184104215497,21.837040997658768
762752,-442.79443126471125,21.512178970478928
775680,-440.99608814061946,21.899536688082968
788608,-439.4804318891197,22.075979992738457
801536,-437.74182260473924,22.156754956455742
814464,-436.2197299531621,22.167367376609167
827392,-434.7805640135819,22.264706857867395
840320,-433.73679535930603,21.787229372676894
853248,-430.53563808125693,20.883191626414366
866176,-429.12446106315645,20.3544417926513
879104,-426.80228883661164,19.906218622404584
892032,-425.86925174218516,19.547237501548956
904960,-424.85671747970747,19.53778543155734
917888,-428.21012529315595,18.762788070058996
930816,-429.36872196610796,18.50610283739583
943744,-431.9371829970493,17.915959975815774
956672,-432.0984686077205,17.50742096621222
969600,-430.5908111280087,16.898580902708478
982528,-428.1911214253003,16.46912749232447
995456,-427.4607205481857,15.868612315748408
1008384,-427.62610146544205,15.523744860552165


==> data/p3o-cartpole-varTEMP-20250728-183720-46b56e05.csv <==
Step,Mean,Sem
0,-492.1609317066647,16.838688773464813
12928,-400.8587184198235,14.079696121808738
25856,-356.93243494113716,12.36903630939527
38784,-332.22737164548664,10.0429044251006
51712,-316.2090124186566,9.82903944177433
64640,-267.9775777409451,9.235567846747113
77568,-250.8513125033782,7.318254705916451
90496,-241.37469437067836,6.950236971454735
103424,-232.09975568617998,6.486710752857266
116352,-223.0463403452573,5.5384275891896655
129280,-213.93429479808407,5.4195849363519875
142208,-207.3280279542418,5.501017470188564
155136,-207.0628389854051,9.737640409660148
168064,-203.52526870273294,8.882413014575963
180992,-200.89407473827208,8.741552285557052
193920,-198.70485578155507,7.54303065052662
206848,-199.66688838267572,7.068206899154855
219776,-193.08108455005646,4.442539508533467
232704,-192.6661810499581,5.346857855555974
245632,-194.13038073842472,6.685818239869515
258560,-195.0248246413551,7.313293071060304
271488,-195.3263126336563,8.28117562230567
284416,-195.8407470234532,8.205512755212272
297344,-195.0433525789536,7.323470431085331
310272,-192.4046570195973,6.13741447196825
323200,-189.8089689777259,6.27938788983683
336128,-187.39524225263642,5.94557039663955
349056,-186.95717550783434,6.248346235669654
361984,-185.30978237819585,6.413935857604237
374912,-184.46496684292418,6.552534134797362
387840,-183.8560077708863,6.706130871763734
400768,-181.57551483894997,6.698961241763553
413696,-179.1204003094705,6.147999556406922
426624,-178.20212972402135,5.941958426509512
439552,-175.59190413621812,4.88446381565519
452480,-172.74237302628944,3.966742615179171
465408,-171.70708786399513,3.7365397188061493
478336,-170.01511331993345,3.128755247226011
491264,-168.07712270384033,3.037365898361963
504192,-167.27348035944684,3.0611261708783273
517120,-168.40128875162688,3.09469706568896
530048,-169.19842642332148,3.4344002313637523
542976,-168.98529918717958,3.6691335528156985
555904,-168.75465444610842,3.810361162278106
568832,-168.40008820050713,3.960397538240719
581760,-166.71780820093392,3.7687606588696574
594688,-164.8655289663666,3.159244543324276
607616,-165.02546213401055,2.9375939759841185
620544,-165.63684333615873,2.6100971107995243
633472,-165.43802957842098,2.3080166042273134
646400,-163.9998009164653,2.059504363569224
659328,-163.57397535811444,2.178504934265419
672256,-162.41071725299352,2.0738283951108833
685184,-161.1968305955152,2.234320183977836
698112,-161.2945513035653,2.5105308789013474
711040,-162.33420136995252,2.8667096565626933
723968,-162.8113494148808,2.967002684701749
736896,-162.8893904380193,2.782162737395298
749824,-162.59780733239947,2.4634848889206404
762752,-161.09972469336213,1.9575528369961384
775680,-160.7617544936848,1.8617557611432496
788608,-159.4471764409732,1.4298839350702237
801536,-158.48684269387908,1.6219247272376596
814464,-157.97155435085486,1.4046154922830252
827392,-157.6985297230953,1.6445173570856388
840320,-157.1003368334589,2.080362205047178
853248,-156.8431322054188,2.0133520482222353
866176,-158.54995434598342,2.533643541780322
879104,-158.5665916884239,2.81301528851874
892032,-158.82472602461948,2.5553670572929517
904960,-157.46461066146117,2.2538539290649733
917888,-156.84982013620018,2.2519249663201406
930816,-154.4666217610499,1.9380713268820051
943744,-154.74637282713454,2.001845145283509
956672,-154.29631706740878,2.4136527385121944
969600,-154.73712718855774,2.893152141061879
982528,-155.32671772321984,3.3022948942662977
995456,-155.33251755599966,3.442836493184825
1008384,-154.16876350996205,2.9933466543204377


==> data/p3o-cartpole-varTEMP-20250728-183726-b564f7c1.csv <==
Step,Mean,Sem
0.0,-492.1609317066647,16.838688773464813
12928.0,-474.07654869153487,14.055151888378274
25856.0,-463.57977775865294,14.900981165643122
38784.0,-453.02812628226445,16.389896451857535
51712.0,-443.9265422811609,17.56539050143856
64640.0,-426.41648837443165,20.228071875447693
77568.0,-413.7723344209211,22.50065248265575
90496.0,-404.19859495460946,24.12735073367682
103424.0,-399.1358957901574,23.02431986038588
116352.0,-394.0492135354569,21.897506325692174
129280.0,-387.91541311700314,20.57354174908289
142208.0,-381.15865379876453,19.18672147830861
155136.0,-371.1395553569937,18.258445737353302
168064.0,-359.4711295988977,18.521141258679116
180992.0,-350.1804362853129,18.733081658816566
193920.0,-341.4902791300871,18.90805662229861
206848.0,-334.82240832264256,19.17061587334069
219776.0,-329.68389328687607,19.07126966952807
232704.0,-326.11021319909554,19.078531024847948
245632.0,-322.1457941458529,18.69898090849211
258560.0,-319.2169714761752,18.4104165938082
271488.0,-316.74246317025506,17.853033828827567
284416.0,-316.16142025547344,16.864144974080414
297344.0,-313.6665765934476,16.25589568764745
310272.0,-310.7452240918037,15.872295004098595
323200.0,-308.00518114354287,16.000295884547835
336128.0,-303.56125627497823,15.06820335049495
349056.0,-298.2091812122787,14.19798396723679
361984.0,-294.8653369058637,13.439732463406248
374912.0,-292.842140237084,13.771493045998144
387840.0,-290.31336072981355,14.32993996770225
400768.0,-289.18770634583313,15.046618625581434
413696.0,-287.7285766275476,15.36093100305652
426624.0,-285.5541497995379,15.152116338926435
439552.0,-283.4334974175957,14.394815580263366
452480.0,-279.5969958487882,14.16104242773777
465408.0,-276.1746372752654,13.07420611488833
478336.0,-274.6147877553971,12.238453614286971
491264.0,-275.8597908356429,11.049082583612076
504192.0,-275.85642578811877,10.63381747043957
517120.0,-275.3885447209467,10.842235986629504
530048.0,-273.29547123582915,10.467019583039411
542976.0,-269.1626157946924,9.185849691301282
555904.0,-263.4926842172748,8.337600693967284
568832.0,-257.43496820183617,8.035354942630514
581760.0,-253.4778078280936,7.416476037977986
594688.0,-251.65693203054383,7.126523823371205
607616.0,-251.89669035201277,7.907515623038898
620544.0,-252.2106561241434,8.77524131708276
633472.0,-254.66860254250938,10.215117951147352
646400.0,-258.84209118052826,11.953030333182168
659328.0,-261.8261173239196,13.433373270030552
672256.0,-263.40318580387105,14.986571026406684
685184.0,-262.3140492013248,15.2393912578572
698112.0,-260.3531971695375,14.579815688473948
711040.0,-256.8223905406336,13.87677398886354
723968.0,-255.54083230068917,13.71798200678563
736896.0,-253.6565578758682,12.73167927907868
749824.0,-252.9917627812177,11.234031150699924
762752.0,-253.28386803737015,10.409470347589851
775680.0,-252.68783693079132,8.682635754052715
788608.0,-247.81295628374468,6.7490100468001755
801536.0,-243.96385754358312,6.026824199568498
814464.0,-240.61342518887403,6.080910435486412
827392.0,-238.77675987236134,6.124562015179426
840320.0,-236.96919587466445,6.359115573366916
853248.0,-237.83945727290902,5.667976941526427
866176.0,-238.0356823893711,6.035927948092027
879104.0,-238.81046416787018,6.9014967664293705
892032.0,-237.3262736058644,7.433653338466889
904960.0,-237.22801288768238,8.00980190871179
917888.0,-237.30709571119647,8.769706676271893
930816.0,-239.25829977936365,8.694160148793138
943744.0,-239.04668360606237,7.276957558658289
956672.0,-240.1093660841446,7.302789893375729
969600.0,-239.34187093269514,7.629791372479278
982528.0,-240.37051784515447,8.701183340355017
995456.0,-241.4661753550382,9.904251682950225
1008384.0,-243.7284636140261,10.56184763686343


==> data/p3o-light-20250511-000059-81c9897d.csv <==
Step,Mean,Sem
0.0,-208.75896320343017,55.77954490320204
23808.0,-92.19278321266174,18.032425375791274
47616.0,-73.15778781345912,11.061508843174344
71424.0,-65.25260133743286,7.76069154567826
95232.0,-61.40419810368464,6.4274612599870835
126976.0,-49.073719596862794,2.193597575148904
150784.0,-50.15742849985758,2.614490033499537
174592.0,-50.1092280069987,2.4606665826662875
198400.0,-50.49039549509684,2.224000205526876
222208.0,-49.01501814524333,2.4274468668381117
253952.0,-47.10269154866536,2.25744779539313
277760.0,-45.80084382375081,2.628812364767907
301568.0,-43.73142225901286,2.80180395423745
325376.0,-40.85874656677246,3.0393943621578434
349184.0,-39.10141897837321,3.355092729173931
380928.0,-35.95060115814209,3.1091913249474987
404736.0,-33.50678174972534,2.8988518629786135
428544.0,-31.27699351628621,2.2531787642899417
452352.0,-30.43726032892863,2.2371315541291183
476160.0,-28.48270087560018,1.9667370136825153
507904.0,-26.76235990524292,2.0107053659197067
531712.0,-26.616656557718915,2.1588751436498925
555520.0,-25.884039268493655,2.1003279685640672
579328.0,-24.400811653137207,1.6422948307452419
603136.0,-23.889375572204592,1.7168110891286843
634880.0,-23.147389106750488,1.8609293851421396
658688.0,-21.921324144999186,1.6040950526666526
682496.0,-20.86973904291789,1.5197121653372287
706304.0,-20.67070961634318,1.872750396347365
730112.0,-20.544997316996255,2.0476297919779367
761856.0,-20.714363524119058,1.9780631709779417
785664.0,-20.946767393747965,2.0230378834274654
809472.0,-21.452238839467366,1.8482987044586692
833280.0,-21.237588189442953,1.6763148139635973
857088.0,-20.69074011484782,1.5638018005296312
888832.0,-19.783679790496826,1.610680930071379
912640.0,-19.34383019129435,1.466452518530986
936448.0,-18.677251574198404,1.3388959141598697
960256.0,-18.39968743642171,1.345401354007049
984064.0,-18.200963096618654,1.3195427079025193
1015808.0,-18.390322971343995,1.164472430936996
1039616.0,-18.528846658070883,0.9966251342107619
1063424.0,-18.22205858230591,1.0124174986539993
1087232.0,-18.04831958134969,1.003562120980003
1111040.0,-17.749400736490887,0.9594049116342326
1142784.0,-16.94125835418701,0.7450350074497726
1166592.0,-16.50693833033244,0.7063386673851977
1190400.0,-16.191683610280357,0.7440702031658634
1214208.0,-16.087422854105633,0.788348882273103
1238016.0,-16.014933840433756,0.6753768236092309
1269760.0,-15.741029338836672,0.6249938284033257
1293568.0,-15.734450422922771,0.6199820038987641
1317376.0,-15.703786449432375,0.5846480600564948
1341184.0,-15.52419828414917,0.5862186164271702
1364992.0,-15.325206559499104,0.7004379386139742
1396736.0,-15.060446332295735,0.7567794211401707
1420544.0,-15.029070943196615,0.6831358182581293
1444352.0,-15.234659296671548,0.7154029370593131
1468160.0,-15.389096775054933,0.7878214082974272
1491968.0,-15.56211389541626,0.9155065978722239
1523712.0,-15.704299182891845,0.9628012875060007
1547520.0,-15.346196416219076,0.6750524536620438
1571328.0,-15.174101066589355,0.5857465921525472
1595136.0,-15.001107978820801,0.5558928907404118
1618944.0,-14.77458734512329,0.4630378626320573
1650688.0,-14.532350552876789,0.3693546162862305
1674496.0,-14.58834140777588,0.35740894065416917
1698304.0,-14.34762653986613,0.39959819941631436
1722112.0,-14.239679667154949,0.44428674073643076
1745920.0,-14.288144931793212,0.5887010706975697
1777664.0,-14.134058831532794,0.7056774841745845
1801472.0,-14.165113875071208,0.8138213919924231
1825280.0,-14.366958243052164,0.9005556268106489
1849088.0,-14.494309101104736,0.867958598728964
1872896.0,-14.831110286712647,0.7870180694482583
1904640.0,-15.294550348917644,0.816441179888402
1928448.0,-15.794412638346353,1.0086059093546798
1952256.0,-15.858198979695638,1.19562493431156
1976064.0,-15.814634176890056,1.3425438736434234
2007808.0,-15.403609352111818,1.4466932161141408


==> data/p3o-light-attn-20250512-134354-99babddd.csv <==
Step,Mean,Sem
0.0,-517.00888671875,221.66229656259745
7936.0,-299.25166873931886,133.04611016869575
23808.0,-160.21431722640992,68.29235947739572
31744.0,-131.691826877594,55.31428704378406
47616.0,-98.54033749444145,40.205225946069575
63488.0,-79.8778900358412,31.66121884786477
71424.0,-73.30528707504273,28.63444752430578
87296.0,-63.29602684179942,23.99292455909451
95232.0,-59.43209599715012,22.19125222047807
111104.0,-53.23087469736735,19.309986075810038
126976.0,-15.029801864624023,1.6858423068536046
134912.0,-14.455834159851074,1.4487065173853366
150784.0,-13.55068696975708,1.0244286798924906
158720.0,-13.32195318222046,0.8728700298384962
174592.0,-12.960899092356362,0.6015374816854439
190464.0,-12.702475573221843,0.4190882499860656
198400.0,-12.63592560450236,0.37514706755839344
214272.0,-12.53130968093872,0.3358257867700025
222208.0,-12.52277266184489,0.32827810086692194
238080.0,-12.47656988143921,0.29683791367665746
253952.0,-12.457344862620037,0.299254501998583
261888.0,-12.44953925450643,0.29531956737280324
277760.0,-12.44133056640625,0.3090762985541896
285696.0,-12.430816485087076,0.3222211725985308
301568.0,-12.391951624552409,0.32812233569518345
317440.0,-12.33520205815633,0.30285578148943976
325376.0,-12.31596550623576,0.2849965747734212
341248.0,-12.246137612660727,0.2526705897353561
357120.0,-12.163886280059815,0.22172409622296735
365056.0,-12.145414613087972,0.2015500513214625
380928.0,-12.055561847686768,0.18199169097007453
388864.0,-12.024285685221354,0.17017788956482993
404736.0,-11.9313059425354,0.14241778028092425
420608.0,-11.93033675511678,0.14752141727852242
428544.0,-11.930454928080241,0.14767621005446332
444416.0,-11.946476376851399,0.17267305921609571
452352.0,-11.934709040323893,0.17729947373086571
468224.0,-11.877862491607667,0.1775680521810062
484096.0,-11.868254992167156,0.17230289141569102
492032.0,-11.869587694803874,0.17037981318879572
507904.0,-11.867486050923665,0.16806427600265675
515840.0,-11.877750759124755,0.16321119109013107
531712.0,-11.86405886967977,0.15788142671859598
547584.0,-11.844239184061687,0.15043087776594874
555520.0,-11.817918917338053,0.14366696800642176
571392.0,-11.757503039042154,0.13880908512463075
579328.0,-11.769304917653402,0.14152424393802332
595200.0,-11.777226963043214,0.13754635209044377
611072.0,-11.754943574269612,0.14141806272828256
619008.0,-11.714872519175213,0.1284736238623911
634880.0,-11.67944117863973,0.1260116855422579
642816.0,-11.663894411722818,0.13063157866413147
658688.0,-11.642831783294678,0.1377210150994897
674560.0,-11.603758881886801,0.13136918918803825
682496.0,-11.622783857981364,0.13729559139207498
698368.0,-11.599406642913818,0.1289031412036608
714240.0,-11.576328214009603,0.14092373358450014
722176.0,-11.572890459696453,0.13436280772625914
738048.0,-11.569001140594484,0.14182344698433216
745984.0,-11.551073036193847,0.14737454488117216
761856.0,-11.52022159576416,0.15165904803732957
777728.0,-11.488790111541748,0.14762678578669455
785664.0,-11.48251590092977,0.14888665965137207
801536.0,-11.464709707895915,0.13634341273223832
809472.0,-11.433578090667725,0.139040812449835
825344.0,-11.436338335673014,0.14444288192982319
841216.0,-11.421338895161947,0.15655529975377488
849152.0,-11.40907786687215,0.150689049192722
865024.0,-11.40344512939453,0.1653676546103115
872960.0,-11.414321797688803,0.1625658828870788
888832.0,-11.430066941579183,0.16503766109352067
904704.0,-11.42392951965332,0.17270789991854224
912640.0,-11.426127719879151,0.17217223805560716
928512.0,-11.45078727722168,0.17033864219184983
936448.0,-11.436732451121012,0.17219233047916038
952320.0,-11.41554208755493,0.17218777829686727
968192.0,-11.382412904103598,0.1818106906765063
976128.0,-11.376519037882487,0.18285661033952266
992000.0,-11.366316947937012,0.18114165524801
1007872.0,-11.332515150705973,0.17760174156758327


==> data/p3o-light-varNM-20250728-105227-3c9a4823.csv <==
Step,Mean,Sem
0,-677.9677927410121,229.8141300092857
7936,-401.39994904087905,137.54502641977004
15872,-107.62774221783884,49.64473549532652
23808,-71.73489878103605,35.16437347660601
31744,-45.40349472591819,16.86079559914596
39680,-32.5074220605133,10.65112494497843
47616,-25.965696247923624,7.1146121110319385
55552,-23.511695545527335,5.401458911843729
63488,-22.39375833170602,4.618492389348643
71424,-21.93416480907434,4.0304895663871765
79360,-20.756992247944247,3.4140399168714244
87296,-19.744542241368855,2.8500238792613466
95232,-19.599761262481472,2.846428340092915
103168,-19.60402031922848,2.9468623309928255
111104,-19.777804354747115,3.1203581137283227
119040,-19.052404054619167,2.901622679304238
126976,-18.188504516944125,2.6003067530321555
134912,-17.906540415076257,2.4783025360393665
142848,-17.920571731594737,2.5756682107782902
150784,-17.255822469834293,2.2062520231150207
158720,-16.541412527471334,1.804645032195566
166656,-16.747396608386694,2.0528925359157855
174592,-15.909380288888368,1.489384671237226
182528,-15.973055999658559,1.614624115182894
190464,-16.119633853804082,1.7936610457709
198400,-15.576499593561078,1.38059428673831
206336,-15.424028715587122,1.1570828631130605
214272,-15.345540282166377,0.887032537651566
222208,-15.117046931083692,0.8419218686738879
230144,-15.146604889276068,0.9551938531437022
238080,-15.458848597335273,1.1134390326497583
246016,-15.183205454845023,1.0559239429302816
253952,-14.59588516407123,0.8036611415420557


==> data/p3o-light-varNM-20250728-105309-6f601940.csv <==
Step,Mean,Sem
0,-669.8608851052891,225.66107290493423
7936,-360.4924095063195,114.13451262242134
15872,-44.45231988403392,13.40709378145579
23808,-34.79114193514258,10.52639893314906
31744,-25.6052385868542,6.8607524415929575
39680,-17.64505949143168,2.3704121502750644
47616,-14.755259470717442,1.3649710582035477
55552,-12.881647929275397,0.4052893579578105
63488,-12.189098833616507,0.2593927710219973
71424,-11.973109056252332,0.27576709913967123
79360,-11.65824108991302,0.17018319123912234
87296,-11.499334160166804,0.11802016443038142
95232,-11.325297151093832,0.12687499595420704
103168,-11.379389917709139,0.1154784108090113
111104,-11.453335009079746,0.12779126631333873
119040,-11.324077594168806,0.1718793377639536
126976,-11.27251154265466,0.16106797552446453
134912,-11.26073950243073,0.1355524433919499
142848,-11.255941299796639,0.13531411341470354
150784,-11.29205904542339,0.15535068326865298
158720,-11.139477088568068,0.195684046589752
166656,-11.086067359561032,0.16094637205765544
174592,-11.069000368120193,0.14695092951919816
182528,-11.028329874702438,0.16849593925480688
190464,-10.942009899603466,0.14885930854964746
198400,-10.931957216987055,0.13831350002253096
206336,-11.090452228912843,0.1705659533363175
214272,-11.063495416262029,0.14699276220285265
222208,-10.958272555385475,0.12918272319684979
230144,-11.002856217542922,0.15863883175941104
238080,-11.007375851019459,0.1743913966403658
246016,-10.869721358710047,0.15397862360636627
253952,-10.757429730363029,0.12592998860663254


==> data/p3o-light-varNM-20250728-110139-8271ffc0.csv <==
Step,Mean,Sem
0,-671.746489614123,225.99086357803716
7936,-366.86519915425004,118.74317526808704
15872,-48.00711157708152,17.557226559744638
23808,-31.55502809309771,9.571669391562606
31744,-24.970406433405152,4.503973933888684
39680,-21.32710314652463,3.6249140412258227
47616,-21.797192860925747,4.456372928229716
55552,-19.533496943291187,3.455860275168186
63488,-17.265649768895624,2.5680055539334403
71424,-15.640971912641234,1.8540019237367427
79360,-14.033605747344359,1.0600962546206738
87296,-13.604574680210272,0.974555355191308
95232,-12.826722447610354,0.7130745233003697
103168,-12.539423646305462,0.4878955499145736
111104,-12.454088194670776,0.3524358865375896
119040,-12.183909536057742,0.24117583690607589
126976,-12.14993888866623,0.23562571505818591
134912,-12.172183504289558,0.19266102073280958
142848,-12.135974228846665,0.1985327414840057
150784,-12.163622445489377,0.2152032889332836
158720,-11.970181331166991,0.23306972360691694
166656,-11.835045603675237,0.21651876993702593
174592,-11.887180077070944,0.18405327468308494
182528,-12.072955861816421,0.28599651297278655
190464,-12.039838083125343,0.33379886936541364
198400,-11.790003533413723,0.3053504993948668
206336,-11.809192649091708,0.260664075831033
214272,-11.878245786535565,0.18933644233592542
222208,-11.806839001268257,0.18357105717182745
230144,-11.783851329095572,0.17897321875989122
238080,-11.72703145016192,0.18609240890116668
246016,-11.60301352959656,0.19214440458714763
253952,-11.524140833500848,0.14662369795583202


==> data/p3o-light-varNM-20250728-114753-8a2d834a.csv <==
Step,Mean,Sem
0,-672.163964968787,227.67305891512208
7936,-373.6770129912716,124.22421146611723
15872,-261.1225752448383,84.7692700468337
23808,-203.86109442536574,64.81261860299996
31744,-168.13065056841867,52.66109502446284
39680,-37.71315387808472,14.279726246853002
47616,-26.65519250865006,11.247094247799154
55552,-22.93515797669398,9.001635977313995
63488,-20.24448180785803,6.9983497014703
71424,-18.446765097446104,5.512887328170463
79360,-17.192519077744873,4.3690307869556815
87296,-15.838442413839982,3.128689053733184
95232,-14.90053290959498,2.345687006379903
103168,-13.776154004529676,1.2801461570627792
111104,-13.106453125060852,0.6113537539386833
119040,-12.822221567427173,0.38898757517107063
126976,-12.760469200633372,0.286387285556315
134912,-12.723892578274889,0.2359602065439785
142848,-12.639430754621202,0.18007932657042522
150784,-12.602189330318833,0.15131464868228736
158720,-12.58211982247695,0.14963457320740922
166656,-12.50457959728128,0.15120233384139528
174592,-12.400375111993908,0.13809470289471407
182528,-12.327359451263996,0.1598553715708335
190464,-12.193921357545815,0.1533666793109578
198400,-12.185313328727927,0.1359347678024429
206336,-12.15765307635436,0.14603632523689583
214272,-12.226799933611872,0.14054360857433806
222208,-12.195892473452204,0.1408548803696081
230144,-12.262351368611933,0.1410005435641129
238080,-12.294345442754537,0.13949020182564223
246016,-12.300745429942264,0.13379378527661048
253952,-12.232987322135138,0.12882168264319963


==> data/p3o-light-varNM-20250728-114836-e3ed8b63.csv <==
Step,Mean,Sem
0,-672.163964968787,227.67305891512208
3968,-362.12676698408114,118.33351136361806
7936,-251.31999877209574,79.27283817375205
11904,-193.53462205423827,59.72412714768434
15872,-158.26434723707135,47.898131621856976
19840,-26.920758049499067,5.30597376633774
23808,-19.453231488123482,3.4508609441436353
27776,-16.272183880346766,1.9231939973435335
31744,-15.103542707159974,1.0843834324622097
35712,-14.341429169092118,0.6285621383802209
39680,-13.908205878198448,0.42572098183142304
43648,-13.571677512237253,0.3206152562788938
47616,-13.395390138564334,0.30879628351374583
51584,-13.134461477645534,0.27489817628589364
55552,-13.035861846352844,0.29887209237102025
59520,-12.986456732342228,0.36537041600803355
63488,-13.09454165974725,0.4201775499573612
67456,-13.199568894471327,0.47647394185208064
71424,-13.243581507862624,0.4992843366769537
75392,-13.300110445048437,0.49437619298660884
79360,-13.251322413731723,0.44354750087363626
83328,-13.092036855223679,0.378181639722492
87296,-12.941932180167125,0.34061610177704843
91264,-12.89013979121288,0.31348787682149004
95232,-12.777017784464372,0.3145759557603951
99200,-12.71125459376738,0.2996222063537909
103168,-12.681781677024686,0.2786313210858499
107136,-12.65601647087887,0.22764796882097132
111104,-12.530116213987398,0.19604934170911176
115072,-12.55955456373287,0.17270929390336706
119040,-12.577538507683693,0.18520031265406187
123008,-12.536309356407491,0.2024478519708647
126976,-12.443092187617882,0.21141085724239636


==> data/p3o-light-varNM-20250728-115559-46097407.csv <==
Step,Mean,Sem
0,-672.163964968787,227.67305891512208
992,-431.7815188059532,114.69651782796127
1984,-316.76698332377595,74.86987410315315
2976,-250.47622976427456,55.67317647803643
3968,-209.93334867162838,44.87038664954192
4960,-85.35637313351532,22.61748834373547
5952,-53.849138955027435,18.0933406002925
6944,-45.12050093456283,15.863400432005442
7936,-41.02856953143586,15.057459772346734
8928,-37.26306893895428,13.699215415659834
9920,-33.368088162727375,10.795753940749478
10912,-32.21364481827804,10.267173172330244
11904,-28.957624804653086,9.263946712679722
12896,-29.109241108013826,11.158971246644265
13888,-27.921462121359365,11.471786572352528
14880,-25.884299114573718,9.610393928175954
15872,-24.073647556312984,8.071873813085132
16864,-22.30045581155333,6.4684074255291115
17856,-19.472019822128487,4.21115212831892
18848,-18.781157794605907,3.780732705689941
19840,-18.54706698202726,3.8570593039686396
20832,-18.17494828537314,3.6475276126542897
21824,-17.896036754972062,3.6384875052397336
22816,-17.643561696304154,3.543196254403752
23808,-17.11695236821563,3.304261892356669
24800,-16.630765150277433,3.008048201687777
25792,-16.335780598788915,2.848167848907285
26784,-16.07677217788513,2.5522921442089683
27776,-15.791686903800022,2.3624373539961527
28768,-15.574043485883873,2.157800056162257
29760,-15.501835994600906,2.0767452599271157
30752,-15.559067684120157,2.123888958249122
31744,-15.571916330748326,2.218411899530943


==> data/p3o-light-varTEMP-20250728-192936-c9cb221b.csv <==
Step,Mean,Sem
0,-672.163964968787,227.67305891512208
7936,-382.3716271983218,124.09402261852753
15872,-267.34267821520945,83.74178199378649
23808,-206.9186561973309,63.091627920632995
31744,-170.72598552566166,50.58181978197011
39680,-40.00146735193481,8.972251797564686
47616,-24.872253536790385,3.9453760474766297
55552,-20.93333370980384,3.0537210514669355
63488,-19.5561224890314,2.654438895024489
71424,-17.89946881193141,2.554360553955639
79360,-17.6691653747124,3.1452570522863055
87296,-17.49094720929976,3.4485266722486876
95232,-17.203816893589277,3.52164754557357
103168,-17.00599152629341,3.635383179843907
111104,-16.930499969847737,3.5998612510453074
119040,-16.49337185954407,3.1976184737829403
126976,-16.148330618877914,2.8560640942273174
134912,-15.668633800795055,2.409220632583409
142848,-14.84878913559626,1.6158766607111092
150784,-14.085964837596304,0.862872298928431
158720,-13.645920735730176,0.5062200818817869
166656,-13.416735004255397,0.3282371399742948
174592,-13.244314527294568,0.23363751996848875
182528,-13.162503054509141,0.1932406654636558
190464,-13.080103801688967,0.14754698688613269
198400,-13.077610841704253,0.1023311535540055
206336,-13.170671940586137,0.12631209806317592
214272,-13.263574933454686,0.16717636296070681
222208,-13.194038790974878,0.19177321117629328
230144,-13.201662730334736,0.20325017257681643
238080,-13.190520717748115,0.17592558585126641
246016,-13.049453169276351,0.1404840666007245
253952,-12.895529588748436,0.1306059107229226
261888,-12.854334278709107,0.09702625639606219
269824,-12.808441250010324,0.08522783861548001
277760,-12.77416479977364,0.09097093050959192
285696,-12.819506380180254,0.08742809423171512
293632,-12.890774152003534,0.11189875371408516
301568,-12.926015384378033,0.12380625021778048
309504,-12.887853496597495,0.11830232467833227
317440,-12.898187625163052,0.1664235318320369
325376,-12.792906126815335,0.18301725865431429
333312,-12.673791366093093,0.17599839423244384
341248,-12.60820185477569,0.18835558248136516
349184,-12.615853440607887,0.1791264271371477
357120,-12.560201433177028,0.1504519328747086
365056,-12.60943231350283,0.14758762807416123
372992,-12.66038955048982,0.14339120244315287
380928,-12.688677259293286,0.12068490050927262
388864,-12.731276649880888,0.11488511015666958
396800,-12.784554407848816,0.11257333566771799
404736,-12.754329514685107,0.09905526615038995
412672,-12.760556455330025,0.0959024590864671
420608,-12.746562098201373,0.10360497463406086
428544,-12.717727426115045,0.12066602300618902
436480,-12.681536247528316,0.11739670526439283
444416,-12.680965903060486,0.11860628394621012
452352,-12.696570269119329,0.10234094042187378
460288,-12.644922032223308,0.09172273871013226
468224,-12.61132139768264,0.10280493277047126
476160,-12.573531021732467,0.1113106048378358
484096,-12.574172545160177,0.08995968513391747
492032,-12.54060686384729,0.10435231376989353
499968,-12.553939298854225,0.09505803828276466
507904,-12.540222374714123,0.11018323804373015


==> data/p3o-light-varTEMP-20250728-192953-2d5ac6c3.csv <==
Step,Mean,Sem
0,-672.163964968787,227.67305891512208
7936,-427.07981942462186,127.93501665637372
15872,-313.63944613252886,87.77282944923452
23808,-247.7654958703753,66.75865551807395
31744,-205.3830262239338,54.13555053684663
39680,-76.72682665720187,19.605824001253406
47616,-46.739365026559476,8.500556165715784
55552,-34.73877746216823,5.914435201856055
63488,-29.93261280879586,4.98144752034766
71424,-27.585315550564314,4.389193639645916
79360,-26.89701900662226,4.676905349224784
87296,-25.175247678964745,4.1751692660547715
95232,-24.284252883091305,4.053311436902707
103168,-23.18661519446049,3.710619488676959
111104,-22.26128018099125,3.5081754357121966
119040,-21.057032237435322,2.8926585997484597
126976,-20.37982040486843,2.5753353993259642
134912,-19.686273766107366,2.2399064452886526
142848,-19.37859577553757,1.9911410762271977
150784,-19.193081948980073,1.8564773036252646
158720,-18.751113649798167,1.736114692094785
166656,-18.099755202166428,1.5333885555935605
174592,-17.540318793572776,1.4927496449971533
182528,-17.035503212287786,1.5408253601456305
190464,-16.617887074582036,1.5598908867253176
198400,-16.351265893889895,1.5014258222989934
206336,-16.234540171935333,1.467003453548196
214272,-16.384372930125522,1.4198076425690742
222208,-16.298134528931932,1.3376686383941825
230144,-16.30818693175845,1.3061538966062847
238080,-16.49773353009165,1.4450675268614164
246016,-16.595455017459464,1.5339079531889566
253952,-16.535737342824838,1.6637110785625526
261888,-16.740780695193074,1.939702404190382
269824,-16.7571311807112,2.1441845922468077
277760,-16.607907591276405,2.162529423562218
285696,-16.518116754811345,2.1344626701868092
293632,-16.52249453105787,2.1466278850140674
301568,-16.46145310019787,2.054657940669977
309504,-16.431238571350356,1.936336685208203
317440,-16.544774690431318,1.8641331355103299
325376,-16.74730201738266,1.9982528911301969
333312,-16.886906991507292,2.022990137206894
341248,-16.927483181685208,2.0524148164965084
349184,-16.9883670225122,2.1419237308895687
357120,-16.884257438267518,2.16400964495662
365056,-16.715802807320006,1.9922609418080284
372992,-16.492630032374468,1.8854021307161979
380928,-16.44441471770856,1.7478053891858367
388864,-16.521328881264985,1.6005753814555521
396800,-16.682301363382926,1.5544896589652883
404736,-16.74460270997187,1.5918494277678943
412672,-16.794430169312278,1.5723305561974097
420608,-16.636311298000045,1.5285200831367898
428544,-16.438819904207385,1.5606201729959133
436480,-16.217350930198357,1.5649806605557528
444416,-16.005759931326804,1.476846337608837
452352,-15.861439922241956,1.4250374793334435
460288,-15.694029568882774,1.3601435829800606
468224,-15.53609214615857,1.2468797359892414
476160,-15.342902120352406,1.1486097090830099
484096,-15.326116113614436,1.1754846293982728
492032,-15.296873346607233,1.1554614001223518
499968,-15.322551505789445,1.1453113721606296
507904,-15.241923801543596,1.1753913347472993


==> data/p3o-light-varTEMP-20250728-193538-558cf70b.csv <==
Step,Mean,Sem
0,-672.163964968787,227.67305891512208
7936,-634.176694301602,222.516756745186
15872,-591.8534822561896,207.96380531113266
23808,-554.2336615812762,193.0568893073891
31744,-516.2015800877822,175.96933493350645
39680,-433.7683089889122,146.62456315044778
47616,-359.132194186679,117.03603749645377
55552,-298.417427993991,93.86157947021393
63488,-237.19207483897654,69.989223247189
71424,-185.97462171115507,52.504265625018
79360,-155.2778172557231,42.44455111919604
87296,-126.0821175991708,32.525638811089415
95232,-100.52612975172325,26.254710341174295
103168,-89.54702023701415,25.565774630595264
111104,-82.67011841841122,24.29756507715447
119040,-77.08992702892598,24.92280704611746
126976,-75.49478134642996,25.50428143431087
134912,-75.53037931019921,29.566202155457866
142848,-74.25252314902184,29.99986092334468
150784,-74.6922022272186,31.80298845040265
158720,-71.27422735661935,29.42467920001593
166656,-69.80615258247173,29.123921806229177
174592,-67.70328268452178,28.85517691068414
182528,-65.30201514529774,28.499457636835576
190464,-62.15103770292875,26.812245285208927
198400,-59.36281135148708,24.973525605795245
206336,-55.022535700051776,21.543004185089018
214272,-49.604196105831214,16.111010130422624
222208,-45.90670905969008,12.083947853333992
230144,-42.856837493914654,8.117460765611007
238080,-41.57563451103636,5.961399590549
246016,-41.609487376728104,4.7583419457049905
253952,-42.18353973498409,4.300559166791185
261888,-42.494866782719456,4.519390827905492
269824,-40.97602739182308,4.8721622402768165
277760,-39.85106230130579,4.629898756519511
285696,-39.0914703462248,4.647472173711574
293632,-37.967810224880104,4.536392654705175
301568,-36.30825402784965,4.538845377562372
309504,-35.954094625726945,4.951483284996181
317440,-35.42432315662045,5.275110674093591
325376,-34.64346406372525,5.252994698229665
333312,-33.79159417776445,5.230943494569224
341248,-32.789963423240344,5.309199260815748
349184,-33.40184073360245,6.02144870332979
357120,-34.72101996848055,6.828306495881872
365056,-36.182242569593754,7.8342954046075945
372992,-38.80244679123606,9.747776037011635
380928,-41.18198327085135,11.121030743400375
388864,-42.44575014121888,11.80769346854733
396800,-43.838291381861055,12.579221458465598
404736,-45.610254238629445,13.920668248715101
412672,-45.95725610204089,14.312426510083363
420608,-45.57599105170627,13.938123530306779
428544,-43.53772830880352,12.67441917743518
436480,-41.45651130819293,11.577343502864798
444416,-39.15961991958234,10.03646531353354
452352,-37.791183651565134,8.818725221450034
460288,-36.09144572300773,8.128259009769279
468224,-35.756654667779486,8.666516082612178
476160,-33.98641516198614,8.042990875580522
484096,-32.5880903496312,7.386041858502383
492032,-30.033180556806364,6.299914070646655
499968,-28.255312918668995,5.268076876146134
507904,-26.579108640614436,4.023662362021666


==> data/p3o-light-varTEMP-20250728-194134-d10c0345.csv <==
Step,Mean,Sem
0,-672.163964968787,227.67305891512208
7936,-553.8945574550409,180.6010634386596
15872,-449.3121035797318,139.7360881002575
23808,-368.36974577147987,115.85356747338056
31744,-311.2733679644945,97.57227277902007
39680,-185.99650165384438,56.46582091552906
47616,-107.32160823945375,29.574118089024047
55552,-65.75723469125698,17.900639817435614
63488,-47.183130392203516,9.521194037691249
71424,-36.279703008004326,4.924687353005217
79360,-32.5559265400387,4.030080792746281
87296,-29.07893432328237,3.1431261136314617
95232,-28.107862480396346,3.0117162971519176
103168,-26.57574745638947,2.838571206529671
111104,-25.540085152690317,2.59233682178392
119040,-25.25352113334249,2.423349520721324
126976,-24.949669619007047,2.402143880660701
134912,-24.223945349249266,2.076050000657709
142848,-23.946917632330234,1.8912828120324519
150784,-23.84425226743185,1.8162367312223078
158720,-22.915222603777387,1.760040618346921
166656,-22.487247351218194,1.674943545900377
174592,-21.707009190398644,1.6631170286995183
182528,-20.98322314852912,1.6370510759783696
190464,-20.31000033556815,1.4372859317836997
198400,-19.89345251856937,1.2561515487152992
206336,-19.3749122241561,1.2288972524307982
214272,-19.0549968145826,1.2515150856891193
222208,-18.748280886733752,1.3594508801464806
230144,-18.597051500181117,1.3907282094728555
238080,-18.29253649945003,1.2609411911011286
246016,-17.91625690718208,1.1174174777812786
253952,-17.83496865001931,1.1405710207022326
261888,-17.827680509633847,1.2023394196132877
269824,-17.768056954210927,1.2550084872008942
277760,-17.76050731823641,1.2046973295999859
285696,-18.027466777297395,1.196443209340477
293632,-18.134113964805476,1.1938762295631093
301568,-18.151557611132908,1.180130094304447
309504,-18.35853786486832,1.3117309871892218
317440,-18.804172475228317,1.594403451319668
325376,-19.31531274321117,1.8065243188020883
333312,-19.323560403601622,1.8455881792784326
341248,-19.14615156531844,1.793337055850881
349184,-18.906408573954405,1.686685193781773
357120,-18.4497464873878,1.497316282081002
365056,-17.94254800371787,1.3335612640019439
372992,-17.83756279445901,1.3072504294377667
380928,-17.993765235287253,1.4147516815304493
388864,-18.061019125830953,1.5089733526671494
396800,-18.29070971979467,1.6897559888685447
404736,-18.308960122777258,1.6905023291731542
412672,-18.438813031070826,1.616099090786589
420608,-18.325141740479335,1.4939481408579975
428544,-18.14368447182635,1.4392940578355786
436480,-18.0314275031012,1.3975531707771374
444416,-17.79541223062997,1.32785099525338
452352,-17.52973889740142,1.2427736901901012
460288,-17.272981286610133,1.150160128270888
468224,-17.064892546997545,1.012618705449907
476160,-16.596290321932184,0.895763948607009
484096,-16.239464333579,0.8584943416128481
492032,-15.811207067518854,0.7627142766680133
499968,-15.476829401196852,0.7110399194119915
507904,-15.142876734237891,0.6719562471625102


==> data/p3o-pendulum-20250504-130901-66098435.csv <==
Step,Mean,Sem
0.0,-459.49590759277345,4.445940033028592
12928.0,-345.3731063842773,3.7555333422667037
25856.0,-304.03617757161453,2.4028652089160496
38784.0,-278.37165718078614,2.0027673307605367
51712.0,-261.65784545898435,2.325190275679544
64640.0,-209.13889770507814,3.0601550008831286
77568.0,-198.8373760986328,4.622669521043436
90496.0,-191.0035482788086,5.168793800690557
103424.0,-186.3422314453125,6.652557339552345
116352.0,-181.34992126464846,6.791963027774144
129280.0,-172.2589761352539,7.658071469406569
142208.0,-163.41699096679687,7.9548747083062805
155136.0,-154.8306559753418,8.501556282585232
168064.0,-145.5839730834961,8.922300600334681
180992.0,-136.89861236572264,8.916107539519835
193920.0,-132.01024688720705,8.07523974367946
206848.0,-129.30562011718752,7.843934612557863
219776.0,-124.74282028198243,7.064749840631087
232704.0,-121.61043334960937,7.1122789651588905
245632.0,-118.61520202636719,7.073077390431641
258560.0,-115.58115921020507,6.382076001854515
271488.0,-112.53049697875977,5.6267177041504555
284416.0,-110.76827606201172,4.958455621831744
297344.0,-109.19111114501952,4.374392048986059
310272.0,-108.83897094726562,4.251530145606901
323200.0,-107.85508377075196,4.098255465669382
336128.0,-107.73983352661132,4.035034835556942
349056.0,-107.66241455078125,3.910436331048019
361984.0,-107.30404479980469,3.9146860859590205
374912.0,-106.70896453857422,3.9652245491420013
387840.0,-106.9033428955078,4.049381357239982
400768.0,-107.02912658691405,4.063379944902028
413696.0,-106.33837539672852,3.725122510339186
426624.0,-105.58771560668944,3.4104098454244283
439552.0,-104.74291427612305,3.1541798312408726
452480.0,-103.63691055297852,3.0215921514242523
465408.0,-102.85069885253907,3.0586290480984646
478336.0,-102.55107681274414,3.0918575449243426
491264.0,-102.4675144958496,3.0980403521239657
504192.0,-102.46801696777342,3.116008547330179
517120.0,-102.54753524780274,3.133925067493302
530048.0,-102.6041522216797,3.127839569936687
542976.0,-102.70060546875,3.1151590402920855
555904.0,-102.68460388183594,3.1207928027102745
568832.0,-102.6729066467285,3.1203321318643713
581760.0,-102.65095153808593,3.0961247964342036
594688.0,-102.50505584716798,3.1021176037730656
607616.0,-102.49394226074219,3.1082523741470305
620544.0,-102.5063412475586,3.1018006325977754
633472.0,-102.4951239013672,3.0834650771366627
646400.0,-102.45239044189452,3.087067813309472
659328.0,-102.40927383422851,3.0886502389511428
672256.0,-102.34986129760742,3.0890125866061147
685184.0,-102.35217742919922,3.0895616494392266
698112.0,-102.307783203125,3.0929850898267137
711040.0,-102.3123927307129,3.095582678805863
723968.0,-102.39279678344727,3.0987231223769287
736896.0,-102.37877059936524,3.1040163556086204
749824.0,-102.33142486572265,3.1094916385009572
762752.0,-102.29903747558595,3.114660011890529
775680.0,-102.20435623168945,3.117915512585537
788608.0,-102.07145462036132,3.120652893333781
801536.0,-102.00901947021484,3.1248572926623233
814464.0,-102.01561660766602,3.1194310691905285
827392.0,-102.44978607177734,3.114994296411918
840320.0,-103.26839218139648,3.269556769791566
853248.0,-103.65320373535155,3.417689290439018
866176.0,-103.8095640563965,3.489771025298151
879104.0,-103.81365768432617,3.4944414628940126
892032.0,-103.45020645141601,3.324231370820263
904960.0,-102.68293518066407,3.124722472347747
917888.0,-102.32196502685547,3.107861440684566
930816.0,-102.1641944885254,3.1142118432541213
943744.0,-102.13211044311524,3.1239760533441743
956672.0,-102.06971496582031,3.1297857542091143
969600.0,-102.01862594604492,3.1343740199256214
982528.0,-102.01542602539062,3.1269780066355666
995456.0,-102.03243469238281,3.1336081495428734
1008384.0,-102.09415161132813,3.136234057224705


==> data/p3o-pendulum-attn-20250512-131810-1eea612f.csv <==
Step,Mean,Sem
0.0,-474.3445709228516,3.7670964409219727
12928.0,-361.7807891845703,3.4952990280337057
25856.0,-316.4412643432617,5.676199945564765
38784.0,-292.5063674926758,6.463274901248343
51712.0,-273.01097717285154,5.424263895369434
64640.0,-212.19577209472655,7.7595628661660605
77568.0,-194.2601483154297,9.239973909331118
90496.0,-178.98127822875978,10.179576087117603
103424.0,-163.85759384155273,10.0350980033618
116352.0,-150.5245231628418,9.901332746327327
129280.0,-139.64902572631837,8.692886030198448
142208.0,-131.20972610473632,7.879756778080951
155136.0,-123.3427520751953,5.66566537795244
168064.0,-116.20783981323243,3.7504654201231062
180992.0,-112.43740112304688,1.58815507924658
193920.0,-111.59639511108398,1.6455185467623545
206848.0,-110.13543792724609,1.116494306834942
219776.0,-109.97634979248046,1.2782848144521777
232704.0,-109.83827392578125,1.290742122964286
245632.0,-110.13293991088867,1.7758787982009545
258560.0,-109.51061080932618,1.283568325310535
271488.0,-109.12413970947266,0.9535229350100336
284416.0,-109.21806503295898,1.0276274998274801
297344.0,-109.12454803466797,0.9690764898753745
310272.0,-108.57016326904298,0.42550349775803564
323200.0,-108.6184896850586,0.5219664394266068
336128.0,-108.57453475952147,0.5321120332746395
349056.0,-108.2113215637207,0.2941360282908214
361984.0,-108.15606582641601,0.2888550940455684
374912.0,-108.08805908203126,0.32654688421620426
387840.0,-107.98231719970704,0.25684953856355913
400768.0,-108.00980682373047,0.26663994811587516
413696.0,-108.0087046813965,0.27740788731805627
426624.0,-108.0062156677246,0.25878570637338577
439552.0,-108.04722167968751,0.19810806408451825
452480.0,-107.92677795410157,0.14878015325172705
465408.0,-107.79972244262694,0.11850556096390255
478336.0,-107.77638076782227,0.12517176648488948
491264.0,-107.74596572875976,0.15982465368247037
504192.0,-107.78679275512695,0.1877808126928611
517120.0,-107.80488265991212,0.20884141364907338
530048.0,-107.9693310546875,0.22245579602542462
542976.0,-108.03120651245118,0.22868708390950498
555904.0,-108.10214401245116,0.2127195118381438
568832.0,-107.99934020996093,0.22096993249925376
581760.0,-108.0134407043457,0.21584388566893908
594688.0,-107.93680435180663,0.20420463230324026
607616.0,-107.92505905151367,0.1844086542392664
620544.0,-107.82434326171874,0.17230062873562535
633472.0,-107.77481002807617,0.13928075088799752
646400.0,-107.7645426940918,0.12419467354855049
659328.0,-107.6965267944336,0.1388883596745522
672256.0,-107.59475997924805,0.1411792668163886
685184.0,-107.6109228515625,0.15004912467238582
698112.0,-107.72451599121094,0.1664684238232802
711040.0,-107.7557698059082,0.18891727637052186
723968.0,-107.74741561889648,0.20965316875372145
736896.0,-107.77690658569335,0.21190537517174815
749824.0,-107.80604858398438,0.20775558861456847
762752.0,-107.82382049560547,0.18760052365809496
775680.0,-107.76688796997071,0.14408304655949006
788608.0,-107.8691458129883,0.147082301255343
801536.0,-107.78395309448243,0.1511377560356875
814464.0,-108.09709304809572,0.3559818956910114
827392.0,-107.98617584228516,0.3626554498307722
840320.0,-107.9932453918457,0.378011760914502
853248.0,-107.887657623291,0.3981180515649554
866176.0,-107.95987869262694,0.40285560201012593
879104.0,-107.56781585693359,0.15479071799570546
892032.0,-107.58221466064454,0.15151215898947729
904960.0,-107.67842727661132,0.1674996591114433
917888.0,-107.7476593017578,0.1647684369417348
930816.0,-107.71132949829102,0.15596468106519606
943744.0,-107.7620278930664,0.1509328207230714
956672.0,-107.73712890624999,0.173340602677555
969600.0,-107.64392959594727,0.16244853648168958
982528.0,-107.57060989379883,0.1489255375179966
995456.0,-107.6516668701172,0.16133830291276174
1008384.0,-107.64857650756835,0.15193544824650432


==> data/p3o-target-20250514-191436-f7ac251e.csv <==
Step,Mean,Sem
0,-1957.8498072783568,271.69669382277795
3328,-1716.3286482961526,149.42490485832687
9984,-1365.2383729205917,92.62927075696827
16640,-1217.9484410673801,110.70874703421312
23296,-1058.8192081804352,105.17076422260729
29952,-905.605618973831,97.11005324143021
36608,-622.2750368972091,94.72023445030744
43264,-465.64766569209723,111.5079817422132
49920,-326.387295944719,85.32895249827197
56576,-243.2754900980473,75.01368910478017
63232,-228.7606231411653,72.5358324999423
69888,-204.3279283890741,63.943715676293714
73216,-195.57672613907872,60.23962001170448
79872,-180.23333137835624,54.712304737463036
86528,-172.37128562711516,55.86746494000297
93184,-158.92033126660095,50.69914933089472
99840,-143.12955168775608,46.554010088315
106496,-137.49960924053693,45.40387232133325
113152,-129.14876759411993,41.22645723616955
119808,-117.22756922228697,36.7363837772139
126464,-118.65660828446876,35.76363813705505
133120,-118.23987746256282,33.78153394013666
139776,-110.3459263522004,28.746262537882725
143104,-107.12896292343967,27.593688685189175
149760,-99.35567374206937,24.087954599587267
156416,-87.82978483407862,21.107675574525853
163072,-73.22560508325769,14.74827356018628
169728,-64.21570577413061,11.572985733186824
176384,-58.04268731682616,9.127782274857374
183040,-53.865007742723186,7.107744496036303
189696,-51.13795764137278,4.718071727591848
196352,-50.249724512863764,3.6280182085354586
203008,-49.91322846609967,3.722146694110233
209664,-50.194146530810244,3.8567025733531852
212992,-50.58763497884844,3.973993661583047
219648,-50.83321397232119,4.2343625098794515
226304,-50.48065705225492,4.129617801395084
232960,-54.98486554605701,6.167026089186139
239616,-56.407377461197825,5.78028828253983
246272,-58.31785117237496,5.9208530848992895
252928,-58.396034139351556,5.889183013186282
259584,-58.831360846666584,5.893489723146027
266240,-56.07691929700062,4.184614883416838
272896,-56.966953123383846,7.914020813808664
279552,-53.34922426210693,8.222640570805325
286208,-52.08146807683911,8.660380393545411
289536,-51.759125944937544,8.626665045207641
296192,-49.64190560614203,8.81737525852453
302848,-41.64090602241582,4.104985381756751
309504,-42.377923294118155,4.109435188668848
316160,-42.957250344607964,3.027793561110551
322816,-44.113618909790056,3.6676478064747378
329472,-45.315659011620966,4.934244897085705
336128,-44.686434141631175,4.408767481843588
342784,-42.98744662724816,4.275368949825962
349440,-42.45604952318052,3.3730101778643444
356096,-41.78019467333891,2.759431866953747
359424,-40.998533313112326,2.449827763910358
366080,-41.75722536208097,3.2564188896382413
372736,-43.09636348668348,3.5132565721960365
379392,-43.94878664160507,3.746393452795999
386048,-44.229113499517304,3.058681155994931
392704,-45.84142415232724,3.7057579310150097
399360,-45.78749698310335,3.107019470989456
406016,-47.40607894971778,3.712098359270362
412672,-47.55119898375217,4.616513117170553
419328,-46.292353913537774,4.312823071636067
425984,-45.01104955735508,3.9052266932068935
429312,-43.851929795196675,3.50826742041862
435968,-42.97999190387321,3.204539345372706
442624,-39.90625093705804,1.6582414960987661
449280,-41.038304833220295,1.4404884775542406
455936,-42.02018175444923,1.874963706878619
462592,-42.509347788589245,1.7567533190249633
469248,-42.01263886526425,2.2069687509391707
475904,-42.1326870880483,1.971163999300715
482560,-42.42486754616367,2.0974024892341165
489216,-41.01786108978243,1.7435091794769675
495872,-40.82856577990243,2.5370667587346265
502528,-40.667708821927846,2.6254356299567023


==> data/p3o-target-attn-20250514-010538-0a742200.csv <==
Step,Mean,Sem
0,-9535.003909196388,885.0278365389325
9984,-9145.212372324791,562.7220500878005
16640,-7094.755997120378,546.6301380754289
23296,-5869.183323776095,595.8408941803306
29952,-5051.904450094853,651.0026111250877
36608,-3304.0814107342276,825.1237069004818
43264,-1969.715096050598,952.8099668880957
49920,-1522.591836960924,895.4853716906517
56576,-1142.1340062091463,727.8319620190019
63232,-811.4426964554051,530.4037287851612
69888,-529.9225441221914,333.19390549716906
73216,-391.3680232959156,234.92840609980203
79872,-160.0422991974011,69.23572932578246
86528,-92.17785103682074,39.74168574659511
93184,-69.04018961354322,23.17819226396247
99840,-52.789248494412675,10.734454499898662
106496,-43.567516000540294,2.362939531151678
113152,-41.89809106077502,2.2428320245193905
119808,-41.25124516634385,1.8972732409375683
126464,-40.700856337166556,1.4519328322764977
133120,-40.426641498228015,1.5863207998771356
139776,-39.98290144522237,1.4724572328194512
143104,-39.789017332151076,1.2940699542510108
149760,-40.433707575816946,1.2403779391906862
156416,-41.017988044120024,1.1647258416625945
163072,-42.541302087691875,1.5342478367444903
169728,-43.233842045169084,1.6556292478794976
176384,-43.061283385821646,1.776927926021994
183040,-42.5667606823317,1.7102058714689494
189696,-41.7059553918525,1.795901395797588
196352,-40.50175080139839,1.3826448722265725
203008,-39.936853448725095,1.0873280525985811
209664,-39.95607861653306,1.0831687248142572
212992,-39.678976452394856,1.0281520116571214
219648,-40.43448284064793,1.4754413538916007
226304,-40.62336380665088,1.1856095179282609
232960,-40.34844367396514,1.3810882006895144
239616,-42.33753686805976,1.4662296677932327
246272,-42.97306333635676,1.6497259288133412
252928,-43.52556882846329,1.7139874290993644
259584,-43.90486907832755,2.1454396386324497
266240,-44.54726072338158,2.352685683510426
272896,-43.02727133738342,1.7289713719680468
279552,-42.50778290442979,1.5388052999524016
286208,-42.11260756692597,1.3346691314574142
289536,-42.733326124240975,1.2410079708251835
296192,-41.983195340172834,0.9965056029616185
302848,-41.31678531748557,1.0969788512597147
309504,-41.968698178459675,1.06966935421678
316160,-41.496470672033766,1.1347535888486058
322816,-42.4200173966492,1.5459310536684443
329472,-41.89555408958779,1.003859268368857
336128,-41.65698099025112,1.239695373221481
342784,-42.64671480563788,1.5752247599985287
349440,-43.09241474882411,1.9957240059793604
356096,-42.747764713734,2.34274814930581
359424,-43.502148485932985,2.9548399913628223
366080,-43.79272486733072,3.220373177689719
372736,-43.10937154775582,2.967364077936096
379392,-42.561673783883506,3.548195758494253
386048,-42.057124427108874,3.302435498644862
392704,-41.62115788511669,2.5017925694084275
399360,-42.198572265469565,2.2951403667486336
406016,-43.45803657118249,2.3610950763846117
412672,-43.80898048281829,2.04542119807772
419328,-43.79907941204891,1.5113432534378806
425984,-43.896338195000496,1.627197522131719
429312,-43.945110172652896,1.51280510062199
435968,-44.46301475120171,1.0308801490881823
442624,-47.422059220570304,1.7026095735446125
449280,-47.719147401224966,1.8652540221192069
455936,-47.397755251600145,1.878181950642685
462592,-46.77828357804956,2.209288430528778
469248,-45.74486272553937,2.0052364113291152
475904,-43.22385420342256,0.8654977278345332
482560,-42.775875548607154,1.572908233511016
489216,-42.85418451539279,1.347028502028817
495872,-41.46098517787127,0.9531788619601657
502528,-42.030979720179744,1.0515777050975839


==> data/slac-cartpole-20250509-212808-c10be1f0.csv <==
Step,Mean,Sem
0,-497.9059143066406,15.373150224936271
12000,-494.2602020263672,9.828717889790317
24000,-478.49645291841955,8.145506079428582
36000,-466.9944424277857,12.341031550629886
50000,-457.4573911226713,16.57055034461609
62000,-452.82765340805054,18.437739138893807
74000,-435.88300523757937,22.27458877203534
88000,-415.44807024002074,24.53960794477875
100000,-392.2913318157196,22.404513386563544
112000,-366.30639271736146,18.137290491750647
126000,-331.99473309516907,12.535765599238259
138000,-305.60343685150144,8.2927795729713
150000,-286.71046032905576,6.022964866600839
164000,-274.0882601261139,5.38551086908094
176000,-269.58866996765136,5.106578035551416
188000,-268.434578037262,5.389408963787447
202000,-267.7070431232452,5.164202417324758
214000,-264.35148706436155,4.688890461490545
226000,-260.88445391654966,4.990751480046693
240000,-254.0156813621521,4.254457945788266
252000,-247.15789132118226,4.4075237921462405
264000,-240.8201120853424,4.2249842595242475
276000,-233.36214814186096,4.160814901700964
290000,-224.7075415611267,3.2921540328191248
302000,-217.39614968299867,3.604386615003154
314000,-209.482195520401,3.4063752638787115
328000,-197.4411654472351,3.48441358495419
340000,-188.70655403137206,4.114280691416306
352000,-178.05929791927338,4.5971734696196265
366000,-167.3874998807907,5.047322434034755
378000,-159.0290097475052,5.123447608163287
390000,-152.92023568153382,4.6847970192798805
404000,-147.0942271232605,3.776699418456413
416000,-144.77642757892608,3.258848636076685
428000,-142.0040086746216,2.6469921571706245
442000,-140.7437732219696,2.3714906638249227
454000,-139.48192019462584,2.1504374413934655
466000,-138.98331182003022,1.8389597955688775
480000,-138.32362728118898,1.8571386245900854
492000,-139.05017709732056,2.1316379282971387
504000,-139.29484648704528,2.1070616438854106
516000,-140.24002957344055,2.1480496555722515
530000,-140.3223188638687,2.4104926635668447
542000,-140.11868176460266,2.5230362230406573
554000,-138.74996216297149,2.7119531644369275
568000,-137.19550981521607,2.7560385591862424
580000,-135.134614276886,2.6852578351054985
592000,-133.55562624931335,2.1848296482577423
606000,-131.9143919467926,1.8251004825985757
618000,-130.8303089618683,1.3513831954450386
630000,-129.35106196403504,1.134378255615838
644000,-129.27453067302704,1.530355333169825
656000,-129.49308898448945,1.7023220725104784
668000,-130.10874631404877,1.9947664667841702
682000,-130.9354028224945,1.971029603397715
694000,-132.17535235881806,2.3749506743293556
706000,-132.55354788303376,2.2385147521319224
720000,-133.04663243293763,2.2106101143973698
732000,-133.51200051307677,2.0716576129292084
744000,-134.66194620132447,2.2032728790980594
756000,-134.22577512264252,2.030004606736559
770000,-134.88509087562562,2.35800099871569
782000,-135.08064632415773,2.536480359323756
794000,-134.37162470817566,2.718641577659881
808000,-132.12945170402526,2.756837743785723
820000,-131.42476959228514,2.6818317353273025
832000,-128.99229731559754,2.25939889777834
846000,-127.46770503520966,2.1514239410514073
858000,-125.63173534870148,1.5936315132675851
870000,-124.73780574798585,1.3662635838470207
884000,-124.1115371465683,1.1857563765512682
896000,-123.76406497955323,1.103251329208566
908000,-123.12154400348663,0.896901480718747
922000,-122.89262762069703,0.9288190056904285
934000,-122.7793764591217,0.7525658420609393
946000,-122.36589007377624,0.6482344650077879
960000,-122.14580352306366,0.7434826284448365
972000,-121.82326672077178,0.768490582250169
984000,-122.04850771427155,0.7457095242722476
998000,-121.96841416358947,0.6930497335741495


==> data/slac-light-20250512-203525-d318b347.csv <==
Step,Mean,Sem
0,-147.18023929595947,29.88927263541815
12600,-1356.4434436104516,148.68276554422104
25200,-1601.2741469348389,187.63200391339373
37800,-1689.3791532258194,238.35186034885558
50400,-1831.510867333412,288.35591772058746
63000,-1674.3723820924758,281.5064377801646
75600,-1362.3104807376862,255.53513842626566
88200,-977.3278355240822,219.90877508315015
100800,-619.0728702783584,146.03788891629674
113400,-396.26495479941366,92.79799641690285
126000,-270.5369840979576,65.13503198906875
138600,-209.11329662799835,53.153210966600234
151200,-169.95330781936644,37.684651285409096
163800,-133.17303833961486,21.841592311367386
177000,-113.08437632322311,15.991595900911053
189600,-105.43119720816613,14.237493525200964
202200,-102.48437184691429,11.974348380123216
214800,-101.66239055991173,9.540176492128886
227400,-99.66213058829308,7.568609577846028
240000,-96.98672658205032,7.144912885394815
252600,-95.05150451660157,8.927608579517752
265200,-96.13442102074623,11.592833599460704
277800,-97.92723680734635,12.375501852039404
290400,-99.64100813269616,11.671833875107492
303000,-101.06544940471649,10.844108259118384
315600,-100.57740268111229,10.30010450142267
328200,-99.01883295178413,10.171909859898287
341400,-96.62509183287621,10.405423446316735
354000,-94.9640982747078,10.828273677788953
366600,-93.61392194628715,11.128172677936513
379800,-93.32712413072586,11.253425995289252
392400,-95.5721842944622,10.915010146191928
405000,-97.14066553115845,11.245388176725879
417600,-98.41459163427353,11.221592149190613
430200,-97.87475990056991,10.992251366721357
442800,-95.58817363381385,10.491035563926166
455400,-90.43903583884239,10.5568929617654
468000,-84.99264015555381,10.683230183344094
480600,-80.72258169054984,10.633045180895762
493200,-77.74759588539601,10.588076150738159
506400,-77.09224074780941,10.793673639460001
519000,-76.2663598150015,10.694460888219057
531600,-75.96380719542503,10.583928796957288
544200,-75.01337371766567,10.561532261868107
556800,-73.64184543192387,11.115281955918583
569400,-72.2044139266014,11.309237361189684
582000,-70.48025754988194,10.983334464192714
594600,-69.52850453257561,10.645897397167959
607200,-69.13470173478126,10.68823512189902
619800,-67.67156120836735,10.315876706472768
632400,-67.42096186578274,10.070629083416442
645000,-66.21833043396472,10.012888078578253
657600,-66.92886742055416,10.251971451178935
670800,-66.92272681593894,10.630113815216257
683400,-67.30693601369858,10.656872940875893
696000,-68.13709428906441,11.392384219934087
708600,-67.4670326679945,10.932097945411162
721200,-67.73397918641567,10.966494729985406
733800,-66.4126844495535,9.92892678510299
746400,-66.53965237140656,9.473487771264741
759000,-65.80468924939632,8.739286487400282
771600,-65.82356801629066,8.716943866740007
784200,-65.56814830303192,8.634255089196206
796800,-65.25713261961937,8.30767431525059
809400,-65.28711367249488,8.17405995917068
822000,-64.52164207994937,7.841210734824268
835200,-63.40979768931866,7.644020036910388
847800,-62.64626646637917,7.152810465616088
860400,-62.73245144188404,7.190484957270267
873000,-62.26537940204143,6.740461183818217
885600,-62.223599553108215,6.617636255877819
898200,-61.74159720242024,6.177056269842545
910800,-61.9390156775713,6.207317254970597
923400,-61.71342581808567,6.211454211181078
936000,-61.31950148046017,6.209238741764661
948600,-60.910462027788164,6.251884355649265
961200,-60.14419007897377,6.177661155408219
973800,-60.27025763690472,6.301338981126845
986400,-59.38641366958618,6.385840647864971
999600,-59.65036720335483,6.829954121349573


==> data/slac-pendulum-20250509-212749-7db9040f.csv <==
Step,Mean,Sem
0,-456.36244812011716,6.78988178065596
12000,-465.33485804966523,3.053267522403422
24000,-467.59551156850955,2.274106685990778
36000,-464.72044051320927,3.3455584094384085
50000,-461.502640240009,3.9722546417344033
62000,-460.390309715271,3.6814899605868088
74000,-455.8810631752014,4.415422286464283
88000,-441.34133710861204,6.0346458886606715
100000,-422.58010387420654,7.19539914047372
112000,-399.62648038864137,7.806432099214726
126000,-365.62736649513243,8.341373629289274
138000,-335.43444476127627,8.110686499290987
150000,-307.20735611915586,6.620070243009827
164000,-280.5474129676819,4.518191514065695
176000,-262.42250790596006,3.3616526092230794
188000,-249.68978147506715,2.8011011647987574
202000,-237.6258915424347,2.2469500448909834
214000,-231.13799362182618,2.3064062006119768
226000,-225.7701868534088,2.4819281040854726
240000,-219.52323598861693,2.284693529640326
252000,-212.3984787940979,2.464748491044541
264000,-203.88983421325685,2.960244281990733
276000,-193.87934918403624,3.383543986199934
290000,-181.37494597434997,3.999165650951623
302000,-171.68257503509523,4.469901428906589
314000,-161.13694274425507,5.03747139927405
328000,-152.28629207611084,5.380394883663635
340000,-144.27442739009857,5.190541088460395
352000,-137.22622818946837,4.863009175370447
366000,-129.46861140727998,4.203036769276076
378000,-124.47620511054993,3.5490874091117575
390000,-120.19373698234558,3.0684617237040275
404000,-117.7599485874176,2.5770721020880085
416000,-117.60114905834197,2.3424665906841096
428000,-117.92785167694092,2.2653890148684197
442000,-118.62457816600799,2.455801505449522
454000,-118.60393462181091,3.026822940711338
466000,-117.83414685726166,3.360293266276987
480000,-116.35903844833373,3.639754897163362
492000,-114.68727111816406,3.830999109467445
504000,-112.99022979736328,3.661288264468755
516000,-111.32790968418121,3.5371851938087597
530000,-109.29296004772186,3.007628543240446
542000,-107.48416521549225,2.422481910847844
554000,-106.04222548007965,1.8870374345504248
568000,-104.59232292175292,1.351650541981565
580000,-103.5611442565918,0.8640953771149971
592000,-102.92845916748047,0.5721878308958377
606000,-102.49917879104615,0.3950899725817249
618000,-102.1456883907318,0.20415173223813984
630000,-101.98407077789307,0.13851256933002604
644000,-101.92795524597167,0.14490305119687133
656000,-102.05676188468934,0.2451891645581719
668000,-102.00812995433807,0.243723205973613
682000,-101.94887139797211,0.2448177143827825
694000,-101.92817904949189,0.24699121440028296
706000,-101.89210269451141,0.2413224305920182
720000,-101.58715178966523,0.08893012460970774
732000,-101.56896393299102,0.08156222747075123
744000,-101.54837834835052,0.07498030811833534
756000,-101.50267477035523,0.07075710581997671
770000,-101.45146777629853,0.06953326337140368
782000,-101.38667480945587,0.07377807954126886
794000,-101.32200036048889,0.0743930136097418
808000,-101.2844464302063,0.07665357850626883
820000,-101.24001750946044,0.07346240833089739
832000,-101.21562762260437,0.07092388232567352
846000,-101.16439545154572,0.06718257723206097
858000,-101.13471517562866,0.06977292328201848
870000,-101.08737919330596,0.07057696915493801
884000,-101.03785383701324,0.06569704712658762
896000,-100.97872927188874,0.06572965401472942
908000,-100.94127521514892,0.06440010202266222
922000,-100.90473382472992,0.06316911284264308
934000,-100.87791292667389,0.06183950490986684
946000,-100.87548384666442,0.06088509754935898
960000,-100.86537804603577,0.06542454324754012
972000,-100.8644846200943,0.06768204744133668
984000,-100.88332023620606,0.0754835311789945
998000,-100.88579230308532,0.0804688456563036


==> data/smc_policy_training.csv <==
Iteration,Reward
1,-84.94580727722607
2,-39.48396706250439
3,-17.915733370059254
4,-12.67192692892527
5,-10.177164213238253
6,-8.847287693052682
7,-7.884912430793352
8,-7.265427106203692
9,-6.744760806689353
10,-6.311800924255122
11,-6.083409102963368
12,-5.827471353961699
13,-5.569638777626233
14,-5.422141687258354
15,-5.261727740296509
16,-5.091264354793932
17,-5.009325697486907
18,-4.9294195906846205
19,-4.820681137414242
20,-4.730730562296783
21,-4.6047602843239686
22,-4.564380970330133
23,-4.592930442813664
24,-4.472200535428603
25,-4.428958662283577
26,-4.410964374598272
27,-4.296592717721734
28,-4.300451796503376
29,-4.233491689042315
30,-4.220604825381308
31,-4.153783891322716
32,-4.149694389705264
33,-4.110719435540373
34,-4.05165734748787
35,-3.977847613473778
36,-3.984448428908837
37,-3.9509984903164233
38,-3.919488914567841
39,-3.881786363787884
40,-3.9045876975825617
41,-3.9584548080245034
42,-3.900137483662273
43,-3.814863391962156
44,-3.8380270336343165
45,-3.7695935548394557
46,-3.7900764802723823
47,-3.7880196971510394
48,-3.739424358526323
49,-3.7245045579582916
50,-3.709604590407902
51,-3.7047440347821983
52,-3.7229138498365932
53,-3.6942279686564254
54,-3.689975692262269
55,-3.654714313004859
56,-3.649104595334604
57,-3.6383452509099126
58,-3.668162145867457
59,-3.61771985744481
60,-3.598820335575361
61,-3.6390469040609745
62,-3.6333892433189408
63,-3.606103204280226
64,-3.6075487718840558
65,-3.574986034943079
66,-3.5635143775546694
67,-3.5625698376251034
68,-3.519198798687098
69,-3.506208323257516
70,-3.4954115580838234
71,-3.484100700897191
72,-3.554066976548156
73,-3.4727242426827263
74,-3.45990165728066
75,-3.4430027068884392
76,-3.472149659869331
77,-3.428844842006061
78,-3.417973904699223
79,-3.465483267331421
80,-3.396417899515119
81,-3.4182992737459954
82,-3.393250788497896
83,-3.3589049551842827
84,-3.368060555700854
85,-3.3722767481351994
86,-3.375704535018587
87,-3.3673014095785665
88,-3.296594145597351
89,-3.306606337138166
90,-3.3808492874306535
91,-3.3149515151655073
92,-3.2806496241277823
93,-3.293566652450232
94,-3.3138924493978594
95,-3.3079508792288967
96,-3.2850233931960355
97,-3.331787523999256
98,-3.2985858869931857
99,-3.3228985654383303
100,-3.2820827382739934


==> data/tempering_covariance_trace.csv <==
Temperature,Mean,SEM
0.001,21.262678936456947,0.6912467275501056
0.005,20.01368859328851,0.7931094226374731
0.01,19.799347010084766,0.6830853941851458
0.05,15.513944537805932,0.3298132285170421
0.1,13.38011295227609,0.39310126688095903
0.5,6.371806226959537,0.28176444302430026
1.0,4.270003191610767,0.18345676464046715
5.0,1.7832155674242025,0.0646855172408737
10.0,1.2545756390233893,0.050494409557909146

